An improved Material Mask Overlay Strategy for the desired discreteness of pressure-loaded optimized topologies

This paper presents a Material Mask Overlay topology optimization approach with the improved material assignment at the element level for achieving the desired discreteness of the optimized designs for pressure-loaded problems. Hexagonal elements are employed to parametrize the design domain. Such elements provide nonsingular local connectivity; thus, checkerboard patterns and point connections inherently get subdued. Elliptical negative masks are used to find the optimized material layout. Each mask is represented via seven parameters that describe the location, shape, orientation, material dilation, and erosion variables of the mask. The latter two variables are systematically varied in conjunction with a grayscale measure constraint to achieve the solutions' sought 0-1 nature. Darcy's law with a drainage term is used to model the pressure load. The obtained pressure field is converted into the consistent nodal forces using Wachspress shape functions. Sensitivities of the objective and pressure load are evaluated using the adjoint-variable method. The efficacy and robustness of the approach are demonstrated by solving various pressure-loaded structures and pressure-driven compliant mechanisms. Compliance is minimized for loadbearing structures, whereas a multicriteria objective is minimized for mechanism designs. The boundary smoothing scheme is implemented within each optimization iteration to subdue the designs' undulated boundaries.

==> IVCMGI.txt <==
1	0.864852219913824
2	0.797840099316533
3	0.703279044410781
4	0.605149401765273
5	0.518786411107441
6	0.443353583952904
7	0.399037917565018
8	0.364805933002828
9	0.332668230699612
10	0.301433177730934
11	0.272311986990371
12	0.227261086674130
13	0.211530096355493
14	0.197188250911279
15	0.190052762298447
16	0.181623910813468
17	0.174647589745017
18	0.168099133496636
19	0.162987997872466
20	0.157338609961278
21	0.151858919018123
22	0.142264298749846
23	0.132556546844619
24	0.119516702501492
25	0.112298972460593
26	0.105809873173098
27	0.0995239228719606
28	0.0950227918362631
29	0.0905736221564431
30	0.0863539266012663
31	0.0822510152324674
32	0.0803916819494180
33	0.0768138025967679
34	0.0741300963218072
35	0.0722790125210509
36	0.0710337809105597
37	0.0699665137119828
38	0.0690021481612675
39	0.0679274264821545
40	0.0660985255522955
41	0.0643356506483267
42	0.0614239901885059
43	0.0604812769199435
44	0.0595473928307247
45	0.0588011817504984
46	0.0578855055373000
47	0.0571664662656974
48	0.0564960248871160
49	0.0554119286572817
50	0.0523838751141904
51	0.0507557734030876
52	0.0481128154666911
53	0.0475595692242343
54	0.0461501010327681
55	0.0458334849878684
56	0.0452989430719484
57	0.0448151910407834
58	0.0444371856327700
59	0.0439085753939195
60	0.0434039535720894
61	0.0429740760664266
62	0.0418708452397999
63	0.0409207442273127
64	0.0389002813179606
65	0.0372986781660365
66	0.0368206879352384
67	0.0368986520578220
68	0.0365266781277128
69	0.0360537190564437
70	0.0359457152421824
71	0.0357478720420958
72	0.0354980563285777
73	0.0352953448799140
74	0.0349594231357385
75	0.0343003501221710
76	0.0322437340238088
77	0.0314844861624484
78	0.0303827456668722
79	0.0292621148349223
80	0.0285933241972410
81	0.0276280239035603
82	0.0260422574997680
83	0.0255020474474257
84	0.0251297669492985
85	0.0252310951725294
86	0.0250383753777190
87	0.0247612078053909
88	0.0244919526478904
89	0.0243916317323135
90	0.0240778343337017
91	0.0241152756630841
92	0.0236246924500130
93	0.0235907228277531
94	0.0235746300599811
95	0.0233509801284588
96	0.0232196360715014
97	0.0230482199811846
98	0.0228725577281462
99	0.0220623900477130
100	0.0216350801422990
101	0.0213724272467354
102	0.0212331727963107
103	0.0210872316176969
104	0.0208616175367805
105	0.0206471997494209
106	0.0203603567148234
107	0.0198394624119231
108	0.0191663079784615
109	0.0188539429517531
110	0.0186803292242134
111	0.0184490953033101
112	0.0177759755611511
113	0.0173541996366099
114	0.0171879672482543
115	0.0169959893635507
116	0.0168402195957658
117	0.0167489603902671
118	0.0165144740311297
119	0.0162986304607802
120	0.0156560883815980
121	0.0153532943469656
122	0.0150069034416668
123	0.0149247909851732
124	0.0147499737284908
125	0.0146986442665746
126	0.0145904158078613
127	0.0141857906870969
128	0.0141364501293233
129	0.0140138750957989
130	0.0138250511619480
131	0.0136402204537953
132	0.0136074531845807
133	0.0135306735528950
134	0.0133553288025360
135	0.0131483785474591
136	0.0129733894119759
137	0.0128998976286957
138	0.0126993184202409
139	0.0126294282487273
140	0.0125859806883996
141	0.0124778205906616
142	0.0122958590029556
143	0.0123772119980286
144	0.0122170311167810
145	0.0121384188882235
146	0.0120609151302520
147	0.0119874369398327
148	0.0118980849475782
149	0.0119012406894969
150	0.0118581606518581
151	0.0118029511018205
152	0.0116604857316162
153	0.0117124550152195
154	0.0116325802454727
155	0.0114603004590780
156	0.0113062747804113
157	0.0113545284359745
158	0.0113475996301681
159	0.0111330294723120
160	0.0111586583159372
161	0.0110298299137290
162	0.0111170920070414
163	0.0109706646856379
164	0.0110715012038108
165	0.0111695021215077
166	0.0112268609506970
167	0.0111741996279135
168	0.0110367128007039
169	0.0110834840750688
170	0.0113838345220947
171	0.0112714040709045
172	0.0113441066986804
173	0.0112758543784242
174	0.0112651486376612
175	0.0110642246888868
176	0.0110251157335274
177	0.0109586892182363
178	0.0111092584203340
179	0.0110377407910884
180	0.0111824471872738
181	0.0112093126937677
182	0.0113629345497893
183	0.0112688744107686
184	0.0113055219587195
185	0.0113674707947541
186	0.0116635643888427
187	0.0117133629538579
188	0.0119881620857854
189	0.0120392311590603
190	0.0122891242673504
191	0.0119944256871588
192	0.0120250580146959
193	0.0120526768399418
194	0.0120108087103979
195	0.0119921798374966
196	0.0118767289526110
197	0.0118736457689864
198	0.0119029341193078
199	0.0120280215092671
200	0.0120106142578298
201	0.0122608241129954
202	0.0122528592558074
203	0.0124762866497858
204	0.0126730465316970
205	0.0129614056879283
206	0.0129863823029556
207	0.0128971614918976
208	0.0128704944624438
209	0.0130400272521379
210	0.0130939926824415
211	0.0132652141290424
212	0.0133792110845726
213	0.0133208311248803
214	0.0134726506900611
215	0.0132430836687729
216	0.0133497349413948
217	0.0134116378904003
218	0.0135285589224346
219	0.0134006764404358
220	0.0133956445793745
221	0.0127521281233012
222	0.0128592635969410
223	0.0126588530463572
224	0.0126942535442719
225	0.0127882827666347
226	0.0125693859518246
227	0.0121939675371904
228	0.0123261076039764
229	0.0126422218804889
230	0.0122520397682876
231	0.0122561148103095
232	0.0120275308464313
233	0.0124533091578295
234	0.0120954785128485
235	0.0120620476271396
236	0.0122530149672946
237	0.0119638156579554
238	0.0116186023620374
239	0.0118776910655895
240	0.0115903522530645
241	0.0117205331106360
242	0.0116225552831435
243	0.0115640988820160
244	0.0113867204406442
245	0.0114816546723511
246	0.0115241371493963
247	0.0114492768592100
248	0.0113497543494689
249	0.0109479076511252
250	0.0110738896213089
251	0.0109866577836846
252	0.0113523609776622
253	0.0107298139637082
254	0.0108346407311866
255	0.0110487703711471
256	0.0111614011531764
257	0.0112801026782148
258	0.0110460534156484
259	0.0115487939831313
260	0.0112011419259184
261	0.0112616939070956
262	0.0112888676037678
263	0.0113948148106293
264	0.0112574291623880
265	0.0112847946644876
266	0.0116725507231878
267	0.0114834379882452
268	0.0114962556879823
269	0.0112667708898992
270	0.0112970291349552
271	0.0113721317155390
272	0.0113051421530886
273	0.0113215587934541
274	0.0115120499376255
275	0.0115808107563278
276	0.0112235470589649
277	0.0110068030285632
278	0.0109195589651115
279	0.0107580205084474
280	0.0107828299063245
281	0.0107010909975385
282	0.0107003341861233
283	0.0103829058312253
284	0.0103772375262240
285	0.0103662500342130
286	0.0102831464709256
287	0.0105033731604940
288	0.0102945194356016
289	0.0101996390490675
290	0.0105780820049652
291	0.0102237318309362
292	0.0105842650250584
293	0.0102144771046572
294	0.0102873721527579
295	0.0104984649786845
296	0.0105144547704916
297	0.0106712575392380
298	0.0107425110183258
299	0.0108268024311591
300	0.0108142786960004
301	0.0112191825207130
302	0.0109441152868695
303	0.0115467098190206
304	0.0111409076181266
305	0.0113182331272596
306	0.0115020635403764
307	0.0116497310752341
308	0.0116778500786750
309	0.0113268973308201
310	0.0114876316515687
311	0.0112407194083905
312	0.0110973539096197
313	0.0111596378458723
314	0.0110470798817951
315	0.0109636862630336
316	0.0109738230094195
317	0.0109473929673842
318	0.0111444537508113
319	0.0108285307657807
320	0.0108553591144132
321	0.0108367510457090
322	0.0108375512484839
323	0.0107038235819705
324	0.0107738369101853
325	0.0105330640889776
326	0.0105807060959340
327	0.0108316881032993
328	0.0108097934151098
329	0.0108250455456273
330	0.0111029342172462
331	0.0108957399734844
332	0.0107805938549347
333	0.0108390771562635
334	0.0110655313600815
335	0.0109491202602595
336	0.0112804311924277
337	0.0111839798635239
338	0.0110602097401932
339	0.0112488620525760
340	0.0109221181602842
341	0.0110523530941805
342	0.0110067936084737
343	0.0109651475648465
344	0.0109807465488427
345	0.0108586564335112
346	0.0110288513114798
347	0.0108573208745554
348	0.0109090386396660
349	0.0106958484837215
350	0.0107155377438428
351	0.0108331713218198
352	0.0107655237922499
353	0.0100666649959460
354	0.0100193499831986
355	0.0100882688346664
356	0.0103562930222238
357	0.0104745359492475
358	0.0104813355870211
359	0.0104595947782242
360	0.0107869817182300
361	0.0106889768166081
362	0.0105319712303325
363	0.0106927838839627
364	0.0103154801630521
365	0.0103867348987874
366	0.0102062372569505
367	0.0100782161881148
368	0.00996695024293010
369	0.00990179738934601
370	0.00993940029848490
371	0.00985339589360576
372	0.0100385333785916
373	0.00998347938204988
374	0.00977200964930722
375	0.00957451635893326
376	0.00948160904192414
377	0.00918330793178926
378	0.00933161476908302
379	0.00923362889364469
380	0.00942781809210316
381	0.00960055695387264
382	0.00971923491464219
383	0.00960587335031051
384	0.00963330729090197
385	0.00950185593964947
386	0.00941967172825274
387	0.00944209622578679
388	0.00976662271081490
389	0.00944018247170572
390	0.00943795598194490
391	0.00950977924152193
392	0.00947466726134419
393	0.00938939920236078
394	0.00936161830245007
395	0.00928751450503534
396	0.00938532777299394
397	0.00942113761967535
398	0.00959769046591051
399	0.00972677765160082
400	0.00965264968604823
401	0.00954583952210870
402	0.00941609046213063
403	0.00938739736461929
404	0.00922434137812773
405	0.00903716130152925
406	0.00912906750881625
407	0.00904423572086768
408	0.00898007140562637
409	0.00904938957942955
410	0.00911102390600409
411	0.00891555673169428
412	0.00878572581215815
413	0.00886232400036931
414	0.00894368494525273
415	0.00907079709426386
416	0.00921703953738602
417	0.00942825296830011
418	0.00931221908323045
419	0.00938661958517366
420	0.00944707417848217
421	0.00961166914294805
422	0.00937886887385143
423	0.00908788005512486
424	0.00918318326360122
425	0.00935502554962031
426	0.00900067648791272
427	0.00937515796550849
428	0.00935842442365118
429	0.00925257261271635
430	0.00927912145966537
431	0.00922665325050240
432	0.00921029222083933
433	0.00897946490800768
434	0.00887559170606151
435	0.00892527548923421
436	0.00909198844284253
437	0.00894275182301867
438	0.00900283252485071
439	0.00893603550785667
440	0.00909420641880250
441	0.00911248736785790
442	0.00918519255128907
443	0.00912790438136043
444	0.00928466138632631
445	0.00941550370859445
446	0.00921798808519005
447	0.00912781404493122
448	0.00927273929489525
449	0.00918743214618429
450	0.00960253066613599
451	0.00955815035920340
452	0.00941022288186665
453	0.00939373876259629
454	0.00935206432308579
455	0.00926428628449924
456	0.00942185786914131
457	0.00937260481091290
458	0.00940115112738661
459	0.00937413107788933
460	0.00942346116103065
461	0.00945083485204925
462	0.00944696826586373
463	0.00947362783178334
464	0.00935811427503406
465	0.00935869858031489
466	0.00930478591341278
467	0.00915247195709010
468	0.00912635683824775
469	0.00906719889124129
470	0.00922491123563717
471	0.00903514083221183
472	0.00903276338450673
473	0.00913601536792535
474	0.00887721048830049
475	0.00880026808977346
476	0.00871774448278384
477	0.00880324705173555
478	0.00908204682896515
479	0.00879422970237896
480	0.00893715124783337
481	0.00881004629349160
482	0.00867487906685924
483	0.00880232666092397
484	0.00870865672607873
485	0.00887023063132161
486	0.00882378902781623
487	0.00882715751247584
488	0.00887787581708911
489	0.00883676077815111
490	0.00894196395024107
491	0.00876373121403989
492	0.00857529611298647
493	0.00874213350892390
494	0.00884444593334368
495	0.00880115101996624
496	0.00875604566393180
497	0.00871542556948273
498	0.00863055252065456
499	0.00852486162322688
500	0.00832087275244632
501	0.00833226490443665
502	0.00836695700591371
503	0.00830428118817821
504	0.00819515354200395
505	0.00829726715716869
506	0.00831890353018987
507	0.00842282064876894
508	0.00851306652200440
509	0.00831685161003119
510	0.00828290691257508
511	0.00809618259478306
512	0.00808635447871263
513	0.00827295018528121
514	0.00820819513868460
515	0.00812264761031955
516	0.00769567401099923
517	0.00768993765289431
518	0.00788146025189334
519	0.00781550850113190
520	0.00778363447731078
521	0.00770806269006233
522	0.00767164984682941
523	0.00776439290783992
524	0.00777914577782589
525	0.00769734759839280
526	0.00770060965529806
527	0.00770360190064587
528	0.00745808876605193
529	0.00769863768890653
530	0.00756849881565988
531	0.00759533557858317
532	0.00758101526191991
533	0.00753283276263165
534	0.00746529965667929
535	0.00744414080105897
536	0.00738638031027064
537	0.00751831983574604
538	0.00736784352775093
539	0.00725179247923295
540	0.00718461230749619
541	0.00717601907284521
542	0.00718379985096809
543	0.00714203515752227
544	0.00708518592756516
545	0.00714436851540183
546	0.00717378827179074
547	0.00714786502643503
548	0.00713123305074165
549	0.00712416700672670
550	0.00710921769614777
551	0.00720633841845639
552	0.00714964814782960
553	0.00719214972751810
554	0.00710156117646142
555	0.00705718188108966
556	0.00703612466318011
557	0.00702815240929008
558	0.00708665064626818
559	0.00704867157383610
560	0.00695075363236400
561	0.00693520696687384
562	0.00677327904302562
563	0.00675846182028213
564	0.00670883746761830
565	0.00672590258677232
566	0.00660572165527293
567	0.00652279850161194
568	0.00645566160403185
569	0.00634836817646819
570	0.00638991680734218
571	0.00650864528886904
572	0.00647655182720494
573	0.00646272260325620
574	0.00646498356414743
575	0.00651081684464855
576	0.00653797155870711
577	0.00654345973186412
578	0.00656668877743310
579	0.00653023048639876
580	0.00658632953565654
581	0.00660374465445863
582	0.00658504977185243
583	0.00660961802781980
584	0.00644165330041455
585	0.00606409766725207
586	0.00618760740486838
587	0.00600294597044047
588	0.00603588510941707
589	0.00603234975229111
590	0.00606545302690021
591	0.00584372913235720
592	0.00601082863858154
593	0.00587401722932718
594	0.00585297120989726
595	0.00520796420233245
596	0.00523894943299267
597	0.00528561873957241
598	0.00521744531331348
599	0.00518704332517437
600	0.00514054700330796

==> IVCMobj.txt <==
1	58.0134819758248
2	35.4901715082673
3	20.1511010309760
4	8.60705718110973
5	2.21720102906317
6	0.197184181998124
7	0.00240705611351323
8	-0.000134964704685882
9	-0.00111922714985685
10	-0.00293333700363223
11	-0.0117050119652572
12	-0.0500637154475313
13	-0.364887772164040
14	-0.521379129189797
15	-0.929399996427953
16	-1.93988003708137
17	-2.94770982193065
18	-3.98129209953489
19	-5.29096102362391
20	-6.15357219853252
21	-6.70248516310113
22	-8.04728362557749
23	-9.68927066728709
24	-9.63944941161627
25	-5.12636491904040
26	-10.3943780404397
27	-6.58941552041921
28	-7.05381889653125
29	-8.68693001948946
30	-6.61419305674446
31	-7.36926178273999
32	-8.68419460451506
33	-8.50514818218193
34	-6.80125431045633
35	-8.13962029769453
36	-8.74291921706839
37	-9.04680822827367
38	-9.35963963511220
39	-9.67575276834911
40	-9.95622835261281
41	-8.39887432306787
42	-9.11777791435501
43	-7.03132207698985
44	-8.65045825648316
45	-9.09321522432027
46	-9.38604787640067
47	-9.64255386926594
48	-9.90944664214013
49	-10.1120328947708
50	-9.20856004016579
51	-7.83175744637521
52	-8.68351747158067
53	-6.94033250096045
54	-7.32072177574075
55	-8.23410763386803
56	-8.59101397479311
57	-8.84717817788340
58	-9.08878652934956
59	-9.33256670526007
60	-9.54786863490358
61	-9.75195352418301
62	-9.85462329430238
63	-8.42047381856401
64	-6.86150395809363
65	-8.51239607238680
66	-7.50471549027536
67	-8.51340289952392
68	-8.83261114439756
69	-9.09293074878039
70	-9.28728274404586
71	-9.51442005289105
72	-9.72685282371722
73	-9.91253363464070
74	-10.1158020382952
75	-10.2608975933142
76	-9.61751223560151
77	-8.31911675235717
78	-6.66542361040380
79	-7.31584691708158
80	-5.90722329173794
81	-6.15598044333889
82	-7.37552831133217
83	-6.60740574114513
84	-7.26413091355605
85	-7.55891436047257
86	-7.82441543536668
87	-8.04491608744905
88	-8.24634805630520
89	-8.41711655056609
90	-8.60991558314026
91	-8.43095382882714
92	-8.67722809935065
93	-8.77130202795181
94	-9.02603085561172
95	-9.21804936682867
96	-9.36990677181228
97	-9.52892750527273
98	-9.66199871798351
99	-9.43551876592639
100	-8.89584339612264
101	-9.47723699033053
102	-9.65722406120061
103	-9.80485349784635
104	-9.93785542523651
105	-10.0577610493333
106	-10.1799854994093
107	-10.1596197522321
108	-9.62307570097498
109	-9.35970448807880
110	-9.88656305619260
111	-9.97407237202545
112	-10.0608667312819
113	-9.48528807200051
114	-9.89137383482946
115	-10.0499477900807
116	-10.1691205685640
117	-10.2952709267407
118	-10.4328577826395
119	-10.4953867024213
120	-10.3884070743635
121	-10.1439440824793
122	-10.3573356888908
123	-10.4842006362520
124	-10.6189440569505
125	-10.7238364948262
126	-10.7505132647533
127	-10.5741898380776
128	-10.5886110326755
129	-10.7171684367412
130	-10.7997173065158
131	-10.7908638335622
132	-10.5574364582000
133	-10.7758885563809
134	-10.8689567709998
135	-10.9413382120697
136	-10.9932387076205
137	-10.9506862848223
138	-10.4255078954989
139	-10.9787078299570
140	-10.9192595068144
141	-10.6782405357984
142	-10.9881634649999
143	-10.9868330863905
144	-10.9221927835775
145	-11.0497440096222
146	-11.1244937879815
147	-11.1878438352413
148	-11.1445259201944
149	-11.1346553921022
150	-11.1537855213449
151	-11.2564266143133
152	-11.2401915088177
153	-11.2725552483735
154	-11.2762290933331
155	-11.3200486943164
156	-11.2830918980083
157	-11.3345206544833
158	-11.4237084741494
159	-11.4922656461012
160	-11.5438786878056
161	-11.5871585013320
162	-11.5230780529160
163	-11.5473004321237
164	-11.6586516004781
165	-11.6480630659509
166	-11.7286083341987
167	-11.7092645294230
168	-11.7758532873671
169	-11.7781380456372
170	-11.8628512006243
171	-11.8085148119393
172	-11.9447614250117
173	-11.9840220855117
174	-12.0698945865559
175	-12.1196603524384
176	-12.0573340563897
177	-12.1170172057161
178	-12.2169858087870
179	-12.2973143629819
180	-12.2155848876287
181	-12.3858090583322
182	-12.4569949243949
183	-12.5695070244017
184	-12.6274239447906
185	-12.7207525875916
186	-12.6839374950671
187	-12.6907881764881
188	-12.8487441178665
189	-12.9066502417654
190	-12.9387685775886
191	-12.9338675482204
192	-13.0693766560804
193	-13.1546605357172
194	-13.2292368123627
195	-13.3365189564744
196	-13.3171037930523
197	-13.3975008321198
198	-13.4858380518983
199	-13.5768836482136
200	-13.6183506881834
201	-13.7018027204592
202	-13.7813513677110
203	-13.8743261222354
204	-13.9411868029913
205	-14.0342571485047
206	-14.0972577503355
207	-14.1740477311559
208	-14.2353868976356
209	-14.3535397608496
210	-14.4560203142799
211	-14.5600750821589
212	-14.6310160731212
213	-14.7627077743855
214	-14.8596521239283
215	-14.9548216598634
216	-15.0088258702291
217	-15.0157603255423
218	-15.1585487067303
219	-15.2747346438054
220	-15.3617907037982
221	-15.3912914356306
222	-15.4944113322312
223	-15.6024901332118
224	-15.6823129182519
225	-15.7394609556132
226	-15.8240490301268
227	-15.8934716745168
228	-15.9594611177274
229	-16.0291591130742
230	-16.0781498580442
231	-16.1514447205013
232	-16.2111232490623
233	-16.2633426476145
234	-16.2495727644900
235	-16.3032308590435
236	-16.3665570648181
237	-16.4227357982690
238	-16.4924601749049
239	-16.5798728402877
240	-16.6315486890388
241	-16.7346897874328
242	-16.8468730348285
243	-16.9081193715523
244	-16.9552083683976
245	-17.0138710485989
246	-17.0699444353365
247	-17.0603039496639
248	-17.0780616456815
249	-17.0606119737492
250	-17.1657031612187
251	-17.2505880758841
252	-17.2920131080099
253	-17.2797570006443
254	-17.3544380916299
255	-17.3688750770108
256	-17.4185795667880
257	-17.4731368500453
258	-17.5417253443490
259	-17.5736867813074
260	-17.6243080274399
261	-17.6772645119141
262	-17.7051375925066
263	-17.6856151051799
264	-17.7398317271533
265	-17.7715295612049
266	-17.8355006730003
267	-17.8974445269370
268	-17.9337030688960
269	-17.8869161415604
270	-17.9134732653373
271	-17.9539102956227
272	-18.0073307105376
273	-18.0439330640888
274	-18.0803717107309
275	-18.1128727067385
276	-18.1417045121558
277	-18.1861662677807
278	-18.1632778420952
279	-18.2307672172785
280	-18.2852507235603
281	-18.3162962759821
282	-18.3573469563738
283	-18.3940051660938
284	-18.4331150056879
285	-18.4826821464895
286	-18.4956256818501
287	-18.5412048360374
288	-18.5873094050683
289	-18.6535487492214
290	-18.6800233812077
291	-18.7500928453746
292	-18.7825102979643
293	-18.8321791067117
294	-18.8723939260056
295	-18.9357604425856
296	-18.9841052884423
297	-19.0472918033657
298	-19.0886596094043
299	-19.1379231235012
300	-19.1230222625415
301	-19.1017785230676
302	-19.0269140762007
303	-18.9906916621671
304	-18.9658556926253
305	-18.8228927471991
306	-18.8590412551736
307	-18.7329102306699
308	-18.8017781789809
309	-18.7869916499362
310	-18.7451509341530
311	-18.7411274465510
312	-18.7776643940058
313	-18.8430882543629
314	-18.8605987964895
315	-18.9077398538692
316	-18.9172287933996
317	-18.9493244726821
318	-18.9885012140308
319	-18.9721197561417
320	-18.9280815545511
321	-18.9868617321069
322	-19.0290389318739
323	-19.0990949286636
324	-19.1149275402647
325	-19.1122122505314
326	-19.1526668816053
327	-19.1875478561103
328	-19.2111222137718
329	-19.2488350321409
330	-19.2724676304728
331	-19.2714079509911
332	-19.3014829521473
333	-19.3343680363676
334	-19.3282698711701
335	-19.3699407870919
336	-19.3906983412615
337	-19.4369849030927
338	-19.4730641642985
339	-19.4881166072340
340	-19.4931239315190
341	-19.5327305919891
342	-19.5661001175210
343	-19.5937894932704
344	-19.6033968614162
345	-19.6401752369164
346	-19.6667444134596
347	-19.6997719653927
348	-19.7183331126380
349	-19.7598561828257
350	-19.7704486107778
351	-19.8114857814302
352	-19.8702897456540
353	-19.9024683714144
354	-19.8922090719757
355	-19.9270172956705
356	-19.9479200787474
357	-19.9912616825769
358	-20.0163119961315
359	-20.0611829533144
360	-20.0969474782795
361	-20.1149056006175
362	-20.1469909113408
363	-20.1353161881302
364	-20.1475913306541
365	-20.1660875386273
366	-20.2045548924745
367	-20.2441234579535
368	-20.2725961839297
369	-20.3045935348362
370	-20.3089288050210
371	-20.3365289770331
372	-20.3492016618128
373	-20.3745913960292
374	-20.4094462840658
375	-20.4439164497352
376	-20.4705749989192
377	-20.5019303861426
378	-20.5284515546986
379	-20.5673070937264
380	-20.6042889112314
381	-20.6430362183973
382	-20.6874823961403
383	-20.6955774484239
384	-20.7098387550729
385	-20.7295405668122
386	-20.7636620274152
387	-20.7787503041438
388	-20.8101206449483
389	-20.8302532529045
390	-20.8448323917007
391	-20.8622423230028
392	-20.8950994302850
393	-20.9190609810804
394	-20.9523198886830
395	-20.9691968234667
396	-21.0028018187988
397	-21.0087283755522
398	-21.0400913862882
399	-21.0421847403891
400	-21.0750743785459
401	-21.0866916097896
402	-21.1206872912812
403	-21.1463007381859
404	-21.1447828165741
405	-21.1381558808086
406	-21.1704082815858
407	-21.1464468520176
408	-21.1736429885617
409	-21.2091810749947
410	-21.2222786379440
411	-21.2413727871018
412	-21.2633676760330
413	-21.2737852040392
414	-21.3007750990622
415	-21.2843911107878
416	-21.3229733282053
417	-21.3301543449413
418	-21.3458592561867
419	-21.3641488050893
420	-21.3751496761356
421	-21.3827132465663
422	-21.3703631170778
423	-21.3960209769324
424	-21.4151138586642
425	-21.3976522124180
426	-21.4331906849505
427	-21.4130528479265
428	-21.2764587029264
429	-21.3837238017673
430	-21.4076836411979
431	-21.4247718701256
432	-21.4498686179445
433	-21.4431924573031
434	-21.4523941811699
435	-21.4679682060004
436	-21.4815459012387
437	-21.4963779772131
438	-21.5047273296883
439	-21.5174564232757
440	-21.5266293966049
441	-21.5394261426572
442	-21.5535866734085
443	-21.5635903429886
444	-21.5754448085622
445	-21.5616063235325
446	-21.5905452914125
447	-21.6046038884634
448	-21.6165440827174
449	-21.6362817573626
450	-21.6467573262810
451	-21.6343445151131
452	-21.6418803690768
453	-21.6507238164614
454	-21.6649600059742
455	-21.6747056205611
456	-21.6858672959585
457	-21.6944957787992
458	-21.7070246307934
459	-21.7167407346461
460	-21.7277310165324
461	-21.7386902587837
462	-21.7596764226433
463	-21.7682514567190
464	-21.7901891658621
465	-21.7966539105822
466	-21.8051606030116
467	-21.8152788626683
468	-21.8282882385494
469	-21.8437526580219
470	-21.8457957699636
471	-21.8613888479055
472	-21.8717084924744
473	-21.8950785892337
474	-21.9080543343824
475	-21.9083589358211
476	-21.9164961910297
477	-21.9238427784082
478	-21.9431066635833
479	-21.9362536239548
480	-21.9485935359945
481	-21.9657121435094
482	-21.9862401439140
483	-21.9613624187377
484	-21.9846127644469
485	-21.9845323595922
486	-21.9985694680137
487	-21.9945998598703
488	-22.0040828418009
489	-22.0069977237297
490	-22.0139811258014
491	-22.0220968270069
492	-22.0301002978062
493	-22.0378758178070
494	-22.0455641541930
495	-22.0566879943568
496	-22.0716578324791
497	-22.0788899669991
498	-22.0867824040940
499	-22.0917449983388
500	-22.1039179686600
501	-22.1102022490244
502	-22.1166938376646
503	-22.1240792997906
504	-22.1338603757977
505	-22.1392170751085
506	-22.1432851735425
507	-22.1492703238336
508	-22.1518493740429
509	-22.1622696532007
510	-22.1635710386432
511	-22.1666856879534
512	-22.1736039204818
513	-22.1830279924967
514	-22.2020665230112
515	-22.2128048975685
516	-22.2349827093865
517	-22.1931126463620
518	-22.1881848193922
519	-22.2025784529722
520	-22.2079603887077
521	-22.2217440174449
522	-22.2369608175311
523	-22.2471623779533
524	-22.2494130012420
525	-22.2581738579019
526	-22.2876163161758
527	-22.3006133676025
528	-22.3116125595912
529	-22.3095595670785
530	-22.3226259310173
531	-22.3328798170336
532	-22.3395978854796
533	-22.3250493839892
534	-22.3381423947021
535	-22.3473549619252
536	-22.3533511466926
537	-22.3520237851785
538	-22.3433627302743
539	-22.3530083182305
540	-22.3595149461589
541	-22.3614596072972
542	-22.3686621157423
543	-22.3749679692366
544	-22.3803482245891
545	-22.3841099477628
546	-22.3932494351074
547	-22.3944021026588
548	-22.4012579689366
549	-22.4052694883902
550	-22.4119071415539
551	-22.4186597164086
552	-22.4295316897236
553	-22.4330960607550
554	-22.4452727846725
555	-22.4497882282011
556	-22.4563257697830
557	-22.4605639891304
558	-22.4693795110481
559	-22.4758395108595
560	-22.4843364234612
561	-22.4921694727032
562	-22.5009563975755
563	-22.5045063085206
564	-22.5093212679658
565	-22.5101244382778
566	-22.5221093163199
567	-22.5223452622400
568	-22.5291002477209
569	-22.5316512392436
570	-22.5323900115302
571	-22.5372486760794
572	-22.5452034154551
573	-22.5474820140203
574	-22.5501444186584
575	-22.5545749472603
576	-22.5592289168526
577	-22.5640234844288
578	-22.5683924319685
579	-22.5719324534697
580	-22.5771912650800
581	-22.5829810692192
582	-22.5881379789572
583	-22.5944394242872
584	-22.5705375023092
585	-22.5747543494374
586	-22.5745635784460
587	-22.5891452444732
588	-22.5573817649191
589	-22.5649316389912
590	-22.5694515106650
591	-22.5836473963144
592	-22.5895524301848
593	-22.5755870465691
594	-22.5929111522645
595	-22.5834732537246
596	-22.5563480405584
597	-22.5494394774887
598	-22.5381112566938
599	-22.5474548738369
600	-22.5547850658231

==> IVCMsmoothGI.txt <==
1	0.864538232732975
2	0.793893944672573
3	0.707689603571600
4	0.612221574932042
5	0.520790430931235
6	0.443442119698861
7	0.399900709550872
8	0.363815818669443
9	0.332502532483776
10	0.303732235842399
11	0.276773977973469
12	0.241000527651299
13	0.202297616125963
14	0.181838302411991
15	0.172606757510027
16	0.165956653983183
17	0.151804111005845
18	0.142659290530310
19	0.134852856502762
20	0.129214069117577
21	0.125068427643783
22	0.121774175553795
23	0.117271190328386
24	0.108654210755254
25	0.103728910937617
26	0.100110044049365
27	0.0968420809320771
28	0.0933013999006860
29	0.0837022204247951
30	0.0812614538640572
31	0.0780343274163943
32	0.0765798442202726
33	0.0759516011515097
34	0.0745780691518317
35	0.0721474609425281
36	0.0694205739892467
37	0.0687738967669679
38	0.0678804020696383
39	0.0671364985417733
40	0.0662539476910547
41	0.0655018766447841
42	0.0650743308481825
43	0.0633092242061388
44	0.0619564003977688
45	0.0596229239562982
46	0.0580958221454847
47	0.0564946854043578
48	0.0559778376869631
49	0.0555345220887133
50	0.0553737122826937
51	0.0547721661211697
52	0.0543059527122928
53	0.0541100380770731
54	0.0538421007728440
55	0.0536685131825350
56	0.0526059007567809
57	0.0518757857898068
58	0.0514394506154684
59	0.0510513254071261
60	0.0508931514983383
61	0.0506854107147097
62	0.0502627871934150
63	0.0493684011920672
64	0.0492553648788346
65	0.0487400306343084
66	0.0482253593558897
67	0.0477582049508056
68	0.0474908989189624
69	0.0470725352430996
70	0.0465935052512825
71	0.0458901847972811
72	0.0455571938725755
73	0.0450276680543413
74	0.0443837483888927
75	0.0438650705386032
76	0.0435464331572599
77	0.0432054946570650
78	0.0428589556244724
79	0.0425920718020552
80	0.0424672414240397
81	0.0419535875431106
82	0.0416906547632775
83	0.0412792541152811
84	0.0411349371933471
85	0.0406747871714533
86	0.0405264032614808
87	0.0401105341102425
88	0.0396973306762900
89	0.0393573694894460
90	0.0390716841419620
91	0.0389374701027924
92	0.0390897886403660
93	0.0389526377020864
94	0.0387064960610249
95	0.0385118371659667
96	0.0378434061516963
97	0.0376701960129087
98	0.0373733624699908
99	0.0371381200569857
100	0.0369884673016560
101	0.0368368282494277
102	0.0365258424925714
103	0.0358385331710831
104	0.0355271335159361
105	0.0351850229324697
106	0.0349683140771449
107	0.0347173496148409
108	0.0343120104813526
109	0.0339329292559019
110	0.0334251916341866
111	0.0331162631778894
112	0.0328472209498299
113	0.0325865225783230
114	0.0323125225251597
115	0.0320949200094602
116	0.0317524882822207
117	0.0314707749505506
118	0.0312714009194603
119	0.0310849287126515
120	0.0309225585309105
121	0.0308297966048488
122	0.0304399135072380
123	0.0300839711005972
124	0.0297040587456717
125	0.0293643193915223
126	0.0286584587123016
127	0.0281062929918469
128	0.0278111455056440
129	0.0276370731224481
130	0.0274716808527444
131	0.0272118344749167
132	0.0266911854503685
133	0.0269908520351580
134	0.0262507193198629
135	0.0261009800046904
136	0.0258889405690942
137	0.0254704905613839
138	0.0252920293883685
139	0.0249822377170295
140	0.0245419304646102
141	0.0243383424523079
142	0.0241477562595304
143	0.0239532085707193
144	0.0238353995500336
145	0.0235692626266125
146	0.0236605910816602
147	0.0236138378882183
148	0.0232192596885013
149	0.0231100792584629
150	0.0230165460549885
151	0.0227540401630818
152	0.0223308013873126
153	0.0220509648146165
154	0.0217184158396912
155	0.0216064302741209
156	0.0213913223797467
157	0.0211403573683876
158	0.0209419583691574
159	0.0207200199991465
160	0.0204042620111135
161	0.0202852478982398
162	0.0204445434871562
163	0.0204257041789475
164	0.0200965007316218
165	0.0198063932787851
166	0.0197957988196224
167	0.0195103821981542
168	0.0188997709971704
169	0.0184126559768043
170	0.0183064083218027
171	0.0180108404192170
172	0.0178987948266126
173	0.0177771249063574
174	0.0176061513594689
175	0.0174197284298986
176	0.0171497990697940
177	0.0171041076723466
178	0.0167805335026127
179	0.0164027352326089
180	0.0165096422324213
181	0.0165172313376892
182	0.0164316082272446
183	0.0164169125203160
184	0.0160728679817211
185	0.0160196396898287
186	0.0165255015232537
187	0.0163981008614347
188	0.0157709674969763
189	0.0157616516047541
190	0.0158034497934239
191	0.0157294997296545
192	0.0156557923534343
193	0.0155684877268409
194	0.0154578757982274
195	0.0153107168458272
196	0.0152444327245941
197	0.0151858339183961
198	0.0150745842918655
199	0.0150124025981435
200	0.0149298409529546
201	0.0148848557795592
202	0.0149318834939264
203	0.0146834023315185
204	0.0145828188820793
205	0.0147334088526186
206	0.0141114508109594
207	0.0141260302359510
208	0.0141945373393119
209	0.0142208341630588
210	0.0139531288226391
211	0.0141371536064766
212	0.0140871768058575
213	0.0139740089813978
214	0.0139991051872234
215	0.0139915341586543
216	0.0140110052212996
217	0.0140158131800409
218	0.0139589236187047
219	0.0136686611432005
220	0.0136191522388839
221	0.0134848001088616
222	0.0149555432912304
223	0.0139391865223990
224	0.0137258586565563
225	0.0133845576991016
226	0.0133741045958815
227	0.0131589360260837
228	0.0130161271912120
229	0.0130440046310279
230	0.0131079070571098
231	0.0132119598254146
232	0.0133822471802162
233	0.0133959342304791
234	0.0131213635477433
235	0.0130185811858071
236	0.0128956745863769
237	0.0129490062632513
238	0.0129278094774757
239	0.0129146348703877
240	0.0128859389575407
241	0.0128040510704204
242	0.0127783475596628
243	0.0125723822415069
244	0.0124970483834824
245	0.0123751264505477
246	0.0123748087936963
247	0.0123429083566346
248	0.0124705491637336
249	0.0122393102828127
250	0.0121683045570502
251	0.0123935601547383
252	0.0124528159976921
253	0.0120207721348895
254	0.0120356329704796
255	0.0118616089878101
256	0.0116570860717064
257	0.0116163979654107
258	0.0115601464634537
259	0.0116504459038027
260	0.0119832058850323
261	0.0116876748981192
262	0.0115049336387305
263	0.0117781438079144
264	0.0116991135327878
265	0.0118763449742813
266	0.0116892494703802
267	0.0117406014140514
268	0.0116105216290322
269	0.0115472231136093
270	0.0116582223740004
271	0.0116203376488347
272	0.0117574244103878
273	0.0115525282838203
274	0.0114501818666756
275	0.0112032792387628
276	0.0112026213666753
277	0.0113861291800814
278	0.0112079272907524
279	0.0111914212762980
280	0.0110953771239886
281	0.0110213182446145
282	0.0111997295868708
283	0.0109298959045212
284	0.0108299742820624
285	0.0108949047299638
286	0.0108401514996286
287	0.0107545786779607
288	0.0107862073697396
289	0.0105570914417085
290	0.0105635672604504
291	0.0106172923693571
292	0.0106181122830647
293	0.0105691805435303
294	0.0104929012754757
295	0.0104259243504497
296	0.0103914042514685
297	0.0104042698580760
298	0.0104816444586334
299	0.0104904403642069
300	0.0103601538304584
301	0.0103830520557157
302	0.0104608097128635
303	0.0102252636954856
304	0.0102635476615379
305	0.00992267536246142
306	0.00975812029861774
307	0.00981420647770978
308	0.00974655403201886
309	0.00971351392938473
310	0.0100244686597139
311	0.00994348929890786
312	0.00993339470129677
313	0.0100369579617718
314	0.0100223849238182
315	0.00999290538083481
316	0.00993458882517069
317	0.00985381841594827
318	0.00988858958457733
319	0.00978482556083772
320	0.00971335954612973
321	0.00971843642235130
322	0.00956259070741629
323	0.00968259350892784
324	0.00967340856596100
325	0.00950645857208594
326	0.00949077060776265
327	0.00953412278921858
328	0.00946754609995028
329	0.00938998937060701
330	0.00940615501469395
331	0.00945453359908887
332	0.00943421076728264
333	0.00927658522140693
334	0.00909864990678694
335	0.00899144286558636
336	0.00901672984786776
337	0.00914954243329855
338	0.00908983482170886
339	0.00920362375363457
340	0.00917948571916584
341	0.00926435567350508
342	0.00937660288057718
343	0.00938608999427680
344	0.00928329306287931
345	0.00928610370211407
346	0.00930553139289223
347	0.00904052265697380
348	0.00927265279360531
349	0.00906037139271906
350	0.00893845819113834
351	0.00899440520285612
352	0.00905023686691466
353	0.00889615376999014
354	0.00891072001072616
355	0.00890141881715549
356	0.00886405639617400
357	0.00892028689694355
358	0.00887408097997250
359	0.00884972153528117
360	0.00880159297610006
361	0.00875876431057381
362	0.00876692101920794
363	0.00893942419439187
364	0.00902223079712340
365	0.00889107290606913
366	0.00903108605664988
367	0.00910382652216175
368	0.00898055093653369
369	0.00909981768790597
370	0.00890491941162632
371	0.00885480891469718
372	0.00855854235375811
373	0.00861812338816834
374	0.00841750055374140
375	0.00839664413407941
376	0.00850728701479903
377	0.00850328867873208
378	0.00849707281284829
379	0.00843563086816718
380	0.00834716579323827
381	0.00858416549750178
382	0.00853651967370133
383	0.00850333851778738
384	0.00843848509626924
385	0.00842819692880719
386	0.00850739489424134
387	0.00845253381532742
388	0.00856504969185397
389	0.00851282881198079
390	0.00859784135694213
391	0.00855182706657124
392	0.00848913147760932
393	0.00853846955529515
394	0.00855487676420194
395	0.00865330471569116
396	0.00876180978243836
397	0.00878613121447888
398	0.00870158750768908
399	0.00848554222717654
400	0.00842648815741024
401	0.00841534215336982
402	0.00842328703249875
403	0.00845583968834254
404	0.00870003273436574
405	0.00886961001870635
406	0.00870457826878827
407	0.00852368405350445
408	0.00851137718351050
409	0.00862528957904463
410	0.00879130705602261
411	0.00863061789781497
412	0.00858777943298131
413	0.00832217512408510
414	0.00853488234328863
415	0.00861595972716773
416	0.00864247235712758
417	0.00845934832472993
418	0.00842923760331145
419	0.00846923744974100
420	0.00848463118409668
421	0.00831237565606137
422	0.00835223106768432
423	0.00832218447257981
424	0.00827440221245552
425	0.00843198870294534
426	0.00827448331255260
427	0.00826002747777629
428	0.00816178237462873
429	0.00827088079887442
430	0.00822657120977464
431	0.00811262079392354
432	0.00811310797819801
433	0.00823577057770835
434	0.00820711430877785
435	0.00827000908210724
436	0.00820217248965165
437	0.00815973691739485
438	0.00813386295735601
439	0.00810886138062902
440	0.00809848206678490
441	0.00825713407602064
442	0.00813812926285661
443	0.00805117479537399
444	0.00795709725728252
445	0.00801766565370509
446	0.00806132913072875
447	0.00802159834601061
448	0.00798936763782275
449	0.00800353693930707
450	0.00795181881583452
451	0.00794327759340406
452	0.00813846239341137
453	0.00803216491371152
454	0.00815334675629147
455	0.00810156950811612
456	0.00796818410182593
457	0.00804257612030717
458	0.00792028257955179
459	0.00799890134920284
460	0.00801577688676332
461	0.00798227232871389
462	0.00783737304868469
463	0.00788699459522604
464	0.00772881340430439
465	0.00778634048392672
466	0.00782202648077155
467	0.00770570272506034
468	0.00766211926361795
469	0.00763613977321331
470	0.00758680669225559
471	0.00767802092894927
472	0.00757185442990881
473	0.00751988679821611
474	0.00765142468621836
475	0.00780248266911165
476	0.00779612295018319
477	0.00785881303546591
478	0.00781282974214812
479	0.00770631379680921
480	0.00774810427743455
481	0.00772955805359460
482	0.00773230654562692
483	0.00784091401816032
484	0.00774484417842050
485	0.00776566568562682
486	0.00767495612749459
487	0.00767934923677194
488	0.00773328264446415
489	0.00768847671806236
490	0.00771175375563895
491	0.00758934684694900
492	0.00759523619408011
493	0.00749193819345527
494	0.00747375460240261
495	0.00746319577420847
496	0.00744169590510942
497	0.00746479288325227
498	0.00753044411236316
499	0.00748590616267352
500	0.00741798257548247

==> IVCMsmoothobj.txt <==
1	55.4977377311492
2	35.2733329895398
3	20.1784923072118
4	8.34286379612634
5	2.03482849345607
6	0.155749954609839
7	0.00121028938166695
8	-0.000105163606878389
9	-0.000703439527534736
10	-0.00199853812454777
11	-0.00622532267439781
12	-0.0256164377285966
13	-0.113306453016882
14	-0.672140536644925
15	-2.71995753071769
16	-5.72830934965987
17	-7.69041605287921
18	-7.82437394642239
19	-9.37418544148358
20	-7.55933449859044
21	-10.0060102073477
22	-10.8133586877221
23	-11.3114046033019
24	-9.11571536055766
25	-9.04003642587456
26	-9.77938492660113
27	-10.9331831584248
28	-10.9812422843508
29	-4.94842112702942
30	-8.18820425779699
31	-5.78738905943715
32	-7.90067975523241
33	-8.47873790877287
34	-8.91389582548903
35	-8.77807286967435
36	-7.00477873054252
37	-7.59097105628674
38	-8.14031243904404
39	-8.47469965650332
40	-8.77650488767230
41	-9.04543837271345
42	-9.31091750010927
43	-9.33233329662329
44	-8.62622069938757
45	-6.75508613806641
46	-8.20864917557031
47	-6.00386643391241
48	-7.81122489540846
49	-8.20000004484729
50	-8.46281907340792
51	-8.74085199140249
52	-8.83885168563090
53	-9.10482441183890
54	-9.32693908408789
55	-9.51059525039296
56	-9.67427759852837
57	-9.33523279474236
58	-9.49484188857146
59	-9.75168599624941
60	-9.95313498921059
61	-10.1346812353227
62	-10.3552316074615
63	-10.3091171280967
64	-10.3795938332612
65	-10.5736566268574
66	-10.7661471685914
67	-10.9421202440917
68	-11.1128365895199
69	-11.3014890242817
70	-11.4783001332339
71	-11.6458969522505
72	-11.8183364632976
73	-11.9989984681797
74	-12.1477123197771
75	-12.1368658401654
76	-12.3845520648712
77	-12.5792517981261
78	-12.7499270567926
79	-12.9101303966260
80	-13.0814298833486
81	-13.2729218895061
82	-13.3968672745616
83	-13.5395339163083
84	-13.6215652318977
85	-13.7665833752098
86	-13.8960191164067
87	-14.0234391262139
88	-14.1448793166733
89	-14.2741302979369
90	-14.3802897203502
91	-14.4990338141360
92	-14.6162138180459
93	-14.7560374120556
94	-14.8651005891873
95	-14.9921452796817
96	-15.0876148025408
97	-15.2257907542388
98	-15.3395263141059
99	-15.4472945334178
100	-15.5692012830956
101	-15.6663950165281
102	-15.6225574919470
103	-15.6962513455431
104	-15.8433063497338
105	-15.9204064336021
106	-16.0035578668407
107	-16.0984441947757
108	-16.1997548310702
109	-16.3113633945623
110	-16.3668891234365
111	-16.4016529939339
112	-16.4877942696433
113	-16.5569982528378
114	-16.6215635314240
115	-16.6975615687559
116	-16.7759273078874
117	-16.8618816510414
118	-16.9345218663895
119	-17.0131615347946
120	-17.0778467714744
121	-17.1576495497205
122	-17.2339492133664
123	-17.3005413998319
124	-17.3596069002321
125	-17.4364237623743
126	-17.4896164791494
127	-17.5213624710375
128	-17.5521671323457
129	-17.5758517171740
130	-17.6013638820212
131	-17.6833577616466
132	-17.7477188899990
133	-17.7499795601145
134	-17.7553639624451
135	-17.7401472354365
136	-17.8179688584636
137	-17.8444036358708
138	-17.8703853663975
139	-17.9684360580724
140	-17.9951827702464
141	-18.0029182590344
142	-17.9619505146058
143	-17.9525519143158
144	-18.0270366690912
145	-18.0919746217384
146	-18.1538029114010
147	-18.2242820137918
148	-18.2836838826077
149	-18.3508615852176
150	-18.4069570745766
151	-18.4326621668494
152	-18.4798232272378
153	-18.4914658234717
154	-18.4433784639182
155	-18.4601916191234
156	-18.5273320772331
157	-18.5919196168056
158	-18.6363262499689
159	-18.6797116563348
160	-18.7236413940273
161	-18.7749609775173
162	-18.8338831941927
163	-18.9072756426116
164	-18.9635876042230
165	-19.0179891103201
166	-19.0669618524128
167	-19.1286242204271
168	-19.1945624727775
169	-19.2536542985499
170	-19.3174740285319
171	-19.3651522395085
172	-19.3897555111571
173	-19.4434661591386
174	-19.5018657086237
175	-19.5623319948204
176	-19.6177518249703
177	-19.6733704566775
178	-19.7329721814259
179	-19.6607527906285
180	-19.6861707773961
181	-19.5903201099518
182	-19.7139292375687
183	-19.6409490227916
184	-19.7358673164748
185	-19.7568307013322
186	-19.6908498595497
187	-19.7620147871955
188	-19.7751745894989
189	-19.8011020533562
190	-19.8084040432409
191	-19.8784018997527
192	-19.9021150286262
193	-19.8843265293106
194	-19.9256707391147
195	-19.9783403150344
196	-20.0369696449219
197	-20.0525627609371
198	-20.0892502849045
199	-20.1410015666184
200	-20.0974544555708
201	-20.1660733901653
202	-20.1945332593329
203	-20.2422573579521
204	-20.2836064781149
205	-20.2890162712760
206	-20.3036448996023
207	-20.3438993752104
208	-20.3774272820932
209	-20.3997509316207
210	-20.4138453694906
211	-20.4688659698672
212	-20.5166061242017
213	-20.5614725573555
214	-20.5667388188071
215	-20.5821488994550
216	-20.5879278179632
217	-20.6432864550963
218	-20.6813219063017
219	-20.7132614450949
220	-20.7443472172089
221	-20.7695084341363
222	-20.0914197476986
223	-20.1450022513410
224	-20.2365179395081
225	-20.2792096643597
226	-20.3473263549051
227	-20.3890306018123
228	-20.4370302345447
229	-20.4656814271163
230	-20.5250083072856
231	-20.5598156235064
232	-20.5379710034947
233	-20.5764971054561
234	-20.5502827361125
235	-20.5965206863794
236	-20.6485683056180
237	-20.7027410983056
238	-20.7422336135525
239	-20.7803581136371
240	-20.8116889926871
241	-20.8169223143104
242	-20.8516836409312
243	-20.8709054727973
244	-20.9199426625351
245	-20.9450702072332
246	-20.9971103919215
247	-21.0257039907478
248	-21.0541938870225
249	-21.0916094906770
250	-21.1204809124008
251	-21.1515575011544
252	-21.2114551064427
253	-21.2562201313120
254	-21.2888498901041
255	-21.3104320976626
256	-21.3438425567962
257	-21.3700150306904
258	-21.3916023136550
259	-21.4186597928084
260	-21.4466375964038
261	-21.4467241081933
262	-21.4952067600498
263	-21.6403042902641
264	-21.6780729423649
265	-21.7036887344027
266	-21.7403075388118
267	-21.7326058259999
268	-21.7550998908403
269	-21.8112555528068
270	-21.8427649169982
271	-21.8694312299102
272	-21.9055552245796
273	-21.9401490558584
274	-21.9144593973961
275	-21.9339157113665
276	-21.9603467107308
277	-21.9941864488693
278	-22.0564129710445
279	-22.0741308185747
280	-22.1035981211951
281	-22.1279384763236
282	-22.1410789788713
283	-22.1669288356778
284	-22.2032781490223
285	-22.2384335876903
286	-22.3048799666519
287	-22.3607997806642
288	-22.3474740262142
289	-22.3854405629677
290	-22.4113335308275
291	-22.4423269873049
292	-22.4618231060989
293	-22.4979348190144
294	-22.5272262867019
295	-22.5459062792787
296	-22.5610441130362
297	-22.5979665488419
298	-22.6181992325413
299	-22.6303104188343
300	-22.6416523374612
301	-22.6619007651758
302	-22.6723185253104
303	-22.6787504774251
304	-22.6870118086081
305	-22.6085215588204
306	-22.6825708723398
307	-22.7079194703173
308	-22.7265565240807
309	-22.7459505688042
310	-22.7628435758621
311	-22.7896851381372
312	-22.7977829833526
313	-22.8175946839322
314	-22.8340079382372
315	-22.8541316469021
316	-22.8717631217228
317	-22.8901093193118
318	-22.9020721374278
319	-22.9197478637293
320	-22.9311842900745
321	-22.9662021235210
322	-22.9867836121108
323	-22.9978260084757
324	-23.0088292840732
325	-23.0118605071675
326	-23.0259233737594
327	-23.0421695051997
328	-23.0561661791045
329	-23.0623401651832
330	-23.0806334625583
331	-23.0909114126927
332	-23.0953589449494
333	-22.9157534289947
334	-23.0598106257053
335	-23.0902558920559
336	-23.1110447326317
337	-23.1215585122862
338	-23.1370032692750
339	-23.1546655615034
340	-23.1598832694901
341	-23.1701627914090
342	-23.1829384554443
343	-23.2074681324511
344	-23.2217424831043
345	-23.2438230154913
346	-23.2564699969434
347	-23.2851376655634
348	-23.2963753005738
349	-23.3050913660897
350	-23.3153154301510
351	-23.3334630662687
352	-23.3400867447357
353	-23.3594452018012
354	-23.3814835384353
355	-23.3886652210916
356	-23.3916837949262
357	-23.4019479266348
358	-23.4072561721203
359	-23.4181159165094
360	-23.4274743105113
361	-23.4303474444068
362	-23.4315512467786
363	-23.4471242471916
364	-23.4494463753389
365	-23.4523954738882
366	-23.4664236290598
367	-23.4875253599969
368	-23.4745062065667
369	-23.4218624093813
370	-23.4658520378217
371	-23.4655976208966
372	-23.4381705340401
373	-23.4643295503128
374	-23.4627725507906
375	-23.4766379229224
376	-23.4884455909223
377	-23.4970929641450
378	-23.5096033349623
379	-23.5052846370353
380	-23.5107271615437
381	-23.5186620193034
382	-23.5312670040824
383	-23.5387661338388
384	-23.5480678874404
385	-23.5401399682886
386	-23.5594194812887
387	-23.5638521560237
388	-23.5767494200234
389	-23.5835134521248
390	-23.5906205956785
391	-23.5788944021348
392	-23.5958129586392
393	-23.6021557356956
394	-23.6091094039466
395	-23.6174643680523
396	-23.6231284293682
397	-23.6291155431624
398	-23.6232834631119
399	-23.6246416939501
400	-23.6448768438508
401	-23.6472997302533
402	-23.6578481758113
403	-23.6602432085963
404	-23.6696698267372
405	-23.6890585353095
406	-23.6796602410130
407	-23.6833974804402
408	-23.6910653830775
409	-23.6959529923111
410	-23.7016249763548
411	-23.6880827224399
412	-23.7004137589615
413	-23.6961829902010
414	-23.7064811675075
415	-23.7157676924120
416	-23.7110133004319
417	-23.7230737432138
418	-23.7231663880628
419	-23.7376196631285
420	-23.7387767345255
421	-23.7353856020543
422	-23.7448613614483
423	-23.7461581695490
424	-23.7478537736879
425	-23.7554568128284
426	-23.7510875287667
427	-23.7509586877797
428	-23.7585752314455
429	-23.7633069879934
430	-23.7638484721506
431	-23.7652477109773
432	-23.7712571762792
433	-23.7719857534896
434	-23.7828605694742
435	-23.7887107262985
436	-23.7978140158505
437	-23.7994571982843
438	-23.8019864155235
439	-23.8061583627403
440	-23.8082568983218
441	-23.8140423296698
442	-23.8097054090889
443	-23.8143331110899
444	-23.8094319878514
445	-23.8117687466448
446	-23.8146095964223
447	-23.8256412815072
448	-23.8318578624868
449	-23.8302154096232
450	-23.8290259224841
451	-23.8443988931263
452	-23.8473570541669
453	-23.8536436109685
454	-23.8526855209729
455	-23.8582021044881
456	-23.8576284793663
457	-23.8465952944605
458	-23.8619118593165
459	-23.8671209010108
460	-23.8705387374535
461	-23.8721051788845
462	-23.8624664879492
463	-23.8675404907183
464	-23.8677994831925
465	-23.8742674643123
466	-23.8416130572825
467	-23.8727021159774
468	-23.8692533383280
469	-23.8640713417724
470	-23.8641443892422
471	-23.8670009099991
472	-23.8814201702797
473	-23.8831131402236
474	-23.8851177125737
475	-23.8760613000371
476	-23.8837431162380
477	-23.8818170068139
478	-23.8829632380004
479	-23.8877075078302
480	-23.9094957274522
481	-23.9143561694092
482	-23.9140406068160
483	-23.9033733774008
484	-23.9135292067985
485	-23.9155963155863
486	-23.9187099501732
487	-23.9171253040671
488	-23.9088059853935
489	-23.9111581387565
490	-23.9206310512448
491	-23.9275610361309
492	-23.9435585227505
493	-23.9547532727559
494	-23.9569756281873
495	-23.9586888472985
496	-23.9603815349023
497	-23.9627321122091
498	-23.9602216098155
499	-23.9361336983520
500	-23.9633830591071

==> IVCMsmoothvolume.txt <==
1	0.482161252178742
2	0.439880165190590
3	0.398409995859765
4	0.354334698030669
5	0.315962935961395
6	0.284318661951768
7	0.263117097788571
8	0.243361554345679
9	0.226158206543462
10	0.210797737396366
11	0.195479313023179
12	0.178765087141302
13	0.163468440014714
14	0.154027678841762
15	0.148801973912444
16	0.145399018489507
17	0.140354166561448
18	0.137157075112965
19	0.133423497321105
20	0.129286775798985
21	0.127715090975984
22	0.125799331109222
23	0.124274256244946
24	0.117581715501347
25	0.113411619821225
26	0.112112433668934
27	0.110284742319272
28	0.108704721734373
29	0.0982387592890558
30	0.0958163569703268
31	0.0922726825158814
32	0.0915622892116836
33	0.0914392663856727
34	0.0912748075607613
35	0.0898758383625371
36	0.0873209854396200
37	0.0873788961525854
38	0.0878779858287947
39	0.0882820437991898
40	0.0887794938501359
41	0.0891639100922784
42	0.0897657414026941
43	0.0890322084545216
44	0.0882109423203991
45	0.0861399879312641
46	0.0855842995062680
47	0.0847337231595648
48	0.0853039437086560
49	0.0861276598269402
50	0.0869151619402994
51	0.0876133304109496
52	0.0882772170875219
53	0.0891046484171331
54	0.0899153771871245
55	0.0907048197075407
56	0.0912330338932091
57	0.0915189322304554
58	0.0922536024433575
59	0.0932124524250010
60	0.0940548659474060
61	0.0948949973715254
62	0.0956095921146292
63	0.0961770225747280
64	0.0969437080589692
65	0.0977201855009997
66	0.0985611167557014
67	0.0993483627340049
68	0.100121635685656
69	0.100858025423146
70	0.101648428494986
71	0.102401001810918
72	0.103172280536828
73	0.103915844668962
74	0.104424800635637
75	0.105077228724644
76	0.105832725148376
77	0.106550286834105
78	0.107327599906801
79	0.108081632189113
80	0.109014242567749
81	0.109793129501002
82	0.110536697720112
83	0.111181578215171
84	0.111928619475929
85	0.112526455867693
86	0.113389021519675
87	0.114207780689990
88	0.114943396211277
89	0.115731305515752
90	0.116472472896526
91	0.117323134327553
92	0.118109064121527
93	0.118833301630863
94	0.119447191968778
95	0.120015410632084
96	0.120531640293014
97	0.121282025745669
98	0.121764069770733
99	0.122513944680874
100	0.123042681206704
101	0.123263616248680
102	0.123518948839101
103	0.124080714769208
104	0.124522788449251
105	0.125076852090144
106	0.125598061663512
107	0.126280975562241
108	0.126960871218104
109	0.127641158917170
110	0.127947646824671
111	0.128409735061790
112	0.129003247092458
113	0.129581332493623
114	0.130098831965848
115	0.130794745721369
116	0.131448435943473
117	0.132093453928461
118	0.132757470304100
119	0.133380040398242
120	0.134012798179518
121	0.134732197313940
122	0.135314021054789
123	0.135939325260793
124	0.136378506362376
125	0.136973354072121
126	0.137139492267018
127	0.137290605871348
128	0.137539781498523
129	0.137687068386224
130	0.138010963200993
131	0.138264772855140
132	0.138268069754136
133	0.138240600115588
134	0.138134194862360
135	0.138278514770644
136	0.138595787547349
137	0.138718381566987
138	0.139186289393563
139	0.139438998845220
140	0.139461384156503
141	0.139284167941667
142	0.139299351207014
143	0.139354257082634
144	0.139877670650349
145	0.140460778288523
146	0.141054284794657
147	0.141670284250922
148	0.142140780426525
149	0.142691989435006
150	0.142786007380882
151	0.142913936953765
152	0.143148388806312
153	0.142893197240680
154	0.142808378115918
155	0.143200802416554
156	0.143607360469757
157	0.143985974364688
158	0.144275809839741
159	0.144726708515632
160	0.145187308044518
161	0.145720502429631
162	0.146363349122001
163	0.146865000858496
164	0.147409425273533
165	0.147941694498936
166	0.148453147740920
167	0.149028986691890
168	0.149429797593908
169	0.149815674070431
170	0.150100682582327
171	0.150452783753538
172	0.150725491277504
173	0.151266780692376
174	0.151694382569938
175	0.152207920152497
176	0.152710649246732
177	0.153204043139388
178	0.152861434943075
179	0.152936639539246
180	0.153127809894086
181	0.153180748846521
182	0.152780048011032
183	0.152974893370362
184	0.153247955374420
185	0.153044450954112
186	0.153204940695209
187	0.153351323526806
188	0.153567758433470
189	0.153755090423744
190	0.154080579007075
191	0.154572207436292
192	0.154930731141297
193	0.154973846240166
194	0.155506882252152
195	0.155847012222859
196	0.156141649709988
197	0.156556671336908
198	0.156827316817043
199	0.157057256581815
200	0.157286307424473
201	0.157674205740901
202	0.157934174142002
203	0.158252937156773
204	0.158513006159789
205	0.158793857867532
206	0.159075613746918
207	0.159276787000777
208	0.159788779503019
209	0.160071291727836
210	0.160451819546192
211	0.160840121595317
212	0.161246921481231
213	0.161515218318976
214	0.161930654590143
215	0.162234637145549
216	0.162592919356718
217	0.163023297042687
218	0.163214224232194
219	0.163487398149915
220	0.163812877354637
221	0.163622706854120
222	0.159410983382091
223	0.159137489442907
224	0.159227016134756
225	0.159384515095347
226	0.159654332602617
227	0.159960326787393
228	0.160328342427556
229	0.160672799391687
230	0.160883255315213
231	0.161341826102715
232	0.161563748881206
233	0.161719220948496
234	0.161887820527385
235	0.162176398064350
236	0.162464977619401
237	0.162907863987870
238	0.163279322215495
239	0.163723633772599
240	0.164008656967838
241	0.164350734438642
242	0.164761948409130
243	0.165028816941066
244	0.165499367469034
245	0.165778325486961
246	0.166214230478414
247	0.166552403664932
248	0.167034340557650
249	0.167365586555371
250	0.167904725642976
251	0.168505662315804
252	0.169297425766757
253	0.169487584444408
254	0.169968702683020
255	0.170354481058297
256	0.170780173968876
257	0.171066584212110
258	0.171416697956586
259	0.171738177116755
260	0.171861197435208
261	0.172132849467596
262	0.172683976168058
263	0.173136783360535
264	0.173497326710648
265	0.173818973331536
266	0.174212677219730
267	0.174308167009332
268	0.174726018918554
269	0.174919355149127
270	0.175090782501515
271	0.175409231168378
272	0.175751786375031
273	0.175826396819943
274	0.175929498841352
275	0.176129372292707
276	0.176360626530049
277	0.176729304532424
278	0.177053242741898
279	0.177321682969741
280	0.177579050613983
281	0.177737796485360
282	0.178040122176747
283	0.178219273918866
284	0.178493099597765
285	0.178823747421418
286	0.179247737946822
287	0.179318059965696
288	0.179670767554638
289	0.179838960335190
290	0.180098083181250
291	0.180384576837290
292	0.180704532239797
293	0.181053067543783
294	0.181444465252726
295	0.181687499600458
296	0.181891808152140
297	0.182249781261846
298	0.182337574890682
299	0.182574544876309
300	0.182835105741647
301	0.183089487797575
302	0.183245993738070
303	0.183304395015671
304	0.183502033690090
305	0.183460843691621
306	0.183549269672171
307	0.183880569187698
308	0.184044368057453
309	0.184297284211336
310	0.184467778104094
311	0.184800916117140
312	0.184966285294080
313	0.185269862059044
314	0.185419926337838
315	0.185709579538938
316	0.185821346125480
317	0.186051325957112
318	0.186257353009018
319	0.186436325989925
320	0.186611569525144
321	0.186940176392341
322	0.187045004845767
323	0.187251877511649
324	0.187339559455929
325	0.187448640072256
326	0.187657214759981
327	0.187852655859029
328	0.188052431121501
329	0.188190374721515
330	0.188450998648272
331	0.188563668104557
332	0.188631665090866
333	0.188663525245342
334	0.188645173381957
335	0.188789259132561
336	0.188909264791034
337	0.189050368802238
338	0.189256943422226
339	0.189225554572611
340	0.189425547414410
341	0.189621452567961
342	0.189828190440386
343	0.189993849685669
344	0.190157705991507
345	0.190263262509066
346	0.190359140746567
347	0.190540912953549
348	0.190661994135474
349	0.190740315082845
350	0.190857088183767
351	0.190875691011081
352	0.190988353295391
353	0.191343469071811
354	0.191399338478682
355	0.191481404091354
356	0.191618415787738
357	0.191719022233402
358	0.191879573780417
359	0.192015559061013
360	0.192109900328053
361	0.192079157929355
362	0.192295720956840
363	0.192258135375171
364	0.192409154224589
365	0.192432537298591
366	0.192713219216574
367	0.192434006568785
368	0.192403772953555
369	0.192215930505575
370	0.192286738511086
371	0.192178958933190
372	0.192187933704143
373	0.192118759626855
374	0.192223635339973
375	0.192285192473690
376	0.192448086614542
377	0.192562213129940
378	0.192493555898852
379	0.192634867760098
380	0.192712367497421
381	0.192828734215812
382	0.192996779260701
383	0.193123924407214
384	0.193116469721847
385	0.193228019059838
386	0.193290756067346
387	0.193432746210065
388	0.193592339531300
389	0.193681177318436
390	0.193735642468024
391	0.193753532428173
392	0.193827309731262
393	0.193965022320379
394	0.194049374706383
395	0.194261283764549
396	0.194432385757643
397	0.194396944500235
398	0.194510543401105
399	0.194611349537192
400	0.194763658524321
401	0.194755369401659
402	0.194839069636751
403	0.194933198413382
404	0.195167212819881
405	0.195221752742291
406	0.195265955837603
407	0.195306554643825
408	0.195355390510919
409	0.195357518271923
410	0.195363328036540
411	0.195267489036845
412	0.195442105512919
413	0.195361475079965
414	0.195448133310383
415	0.195555386004002
416	0.195599046337162
417	0.195685913146661
418	0.195662771137825
419	0.195888475359907
420	0.195848576701923
421	0.195908211512692
422	0.195994052848049
423	0.195967205155774
424	0.196051827725246
425	0.196149076387684
426	0.196049689794204
427	0.196096354981452
428	0.196161121889476
429	0.196244150766704
430	0.196281523368904
431	0.196278102457882
432	0.196360247216334
433	0.196414332723877
434	0.196568996638137
435	0.196696932591828
436	0.196779145779666
437	0.196768925706938
438	0.196801861509514
439	0.196860414906075
440	0.196945949918662
441	0.197000942738679
442	0.197012060533636
443	0.197013853648568
444	0.196989634756478
445	0.197063980030407
446	0.197089897920276
447	0.197124493206752
448	0.197195957150422
449	0.197222410561457
450	0.197234770679673
451	0.197332151910136
452	0.197462383301381
453	0.197553558244522
454	0.197648754607589
455	0.197661449802663
456	0.197492088760828
457	0.197645484975297
458	0.197715273057932
459	0.197754618421363
460	0.197738645501554
461	0.197783180764415
462	0.197739562383429
463	0.197838952963238
464	0.197795922185007
465	0.197603713119214
466	0.197753423666048
467	0.197807353153330
468	0.197832683273854
469	0.197781179851917
470	0.197804309294914
471	0.197904777639827
472	0.197980868848652
473	0.197977476555613
474	0.198010974798787
475	0.198018310793480
476	0.198150551399444
477	0.198082901560550
478	0.198069405575731
479	0.198068652431392
480	0.198088405332545
481	0.198124909768545
482	0.198098854575225
483	0.198014236843796
484	0.198065330032839
485	0.198075937706387
486	0.197959718391521
487	0.197968204017475
488	0.197923503681838
489	0.197995881380910
490	0.198083761226772
491	0.198086349376945
492	0.198075386939004
493	0.198094312742956
494	0.198108894265852
495	0.198125956102752
496	0.198142467250717
497	0.198179533769694
498	0.198154356134898
499	0.198247682457186
500	0.198268271973411

==> IVCMvolume.txt <==
1	0.478829010908308
2	0.434486006930973
3	0.383209028612491
4	0.343330739461913
5	0.308017214756061
6	0.277760548656611
7	0.259489950776160
8	0.241692752803517
9	0.225163673566305
10	0.209008731488131
11	0.194825338562622
12	0.177718873045441
13	0.171510564915311
14	0.166429170199320
15	0.163890640808121
16	0.161147703302370
17	0.158278054558031
18	0.155835210202670
19	0.153676559926673
20	0.151685215063110
21	0.149332501421186
22	0.147460880906913
23	0.144533262016489
24	0.138411996924787
25	0.132840152266130
26	0.128767932405667
27	0.121755116160670
28	0.117691146042401
29	0.113894786966835
30	0.109149322463660
31	0.105943746056554
32	0.105107829301433
33	0.102828062133562
34	0.100147812452571
35	0.0994650807061810
36	0.0994824411187839
37	0.0997722037514160
38	0.100147556452385
39	0.100596700939856
40	0.100598401905965
41	0.0981059990246927
42	0.0961215330666698
43	0.0947025210384670
44	0.0947398782645365
45	0.0953293736727253
46	0.0959502607760419
47	0.0965975193221678
48	0.0972578530006577
49	0.0975171549174985
50	0.0947246700181346
51	0.0925509370226270
52	0.0913219950048030
53	0.0903947456728061
54	0.0896870332283410
55	0.0902303970514495
56	0.0909317503191840
57	0.0917052043986969
58	0.0925220095027598
59	0.0932204537916963
60	0.0939244864569632
61	0.0945661487873568
62	0.0944839774645814
63	0.0934682552715272
64	0.0931000368228731
65	0.0918566778941320
66	0.0918358692008251
67	0.0923288386109968
68	0.0929630643969958
69	0.0937518803332973
70	0.0946107457292823
71	0.0953249056800977
72	0.0960382852013279
73	0.0966949548760921
74	0.0973606280192588
75	0.0979188929419400
76	0.0964487017134178
77	0.0949001694264533
78	0.0939911356177920
79	0.0916989300936635
80	0.0909054625367571
81	0.0910184044975522
82	0.0899308442212770
83	0.0898864046450697
84	0.0904337031949193
85	0.0909687622319914
86	0.0916488045367781
87	0.0922871758011016
88	0.0929094601919967
89	0.0934177838474177
90	0.0938033074742165
91	0.0941404884640289
92	0.0946099680831141
93	0.0953253049076280
94	0.0960637527866571
95	0.0967245129238298
96	0.0974100713479570
97	0.0980570001955510
98	0.0985895768355214
99	0.0986554542156540
100	0.0984236556150940
101	0.0990918152607181
102	0.0998208086329157
103	0.100572299178662
104	0.101263020630711
105	0.101971239552771
106	0.102564074641518
107	0.102814139808716
108	0.102367170992871
109	0.102500079277758
110	0.102767308451775
111	0.103150253783835
112	0.103151970070814
113	0.103477277007086
114	0.104037119763094
115	0.104613079547385
116	0.105241115568252
117	0.105798354593987
118	0.106404374335607
119	0.106939567815369
120	0.106450738474316
121	0.106192665947099
122	0.106725960995588
123	0.107276186630621
124	0.107987222491292
125	0.108566267418794
126	0.108705685226717
127	0.108095075437310
128	0.108183688447268
129	0.108707300123753
130	0.109138681850373
131	0.108709029322929
132	0.108694462019608
133	0.109159623999633
134	0.109670995071977
135	0.109717636542705
136	0.110045213214588
137	0.109780708277583
138	0.109747159891860
139	0.110366100881059
140	0.109872565532616
141	0.110053723194447
142	0.110374895017641
143	0.110210337470290
144	0.110515202201240
145	0.111011336752716
146	0.111478021425368
147	0.111730971123264
148	0.111954086158232
149	0.111716781806973
150	0.112059730172481
151	0.112300856038276
152	0.112411402964809
153	0.112375335406422
154	0.112582026297014
155	0.112556131000577
156	0.112764038165775
157	0.113080171898682
158	0.113327891236662
159	0.113552013118623
160	0.113872755792402
161	0.114164537605702
162	0.114298786903881
163	0.114564081670666
164	0.114776769131048
165	0.114990863916989
166	0.115146393686377
167	0.115202451944114
168	0.115465950427688
169	0.115788498891665
170	0.115988699016183
171	0.116188235317618
172	0.116356566047524
173	0.116705848706440
174	0.116950515915142
175	0.116991859203951
176	0.117285442930888
177	0.117649114201990
178	0.118060315458123
179	0.118010979190425
180	0.118429359844344
181	0.118930525041847
182	0.119413355944046
183	0.119791178754416
184	0.120406122448992
185	0.120833519050495
186	0.121256229188144
187	0.121681618970602
188	0.122235629313055
189	0.122436528160394
190	0.122901983364766
191	0.123219246864988
192	0.123736845681654
193	0.124331753288027
194	0.124856051981141
195	0.125319156728620
196	0.125729612754293
197	0.126186297660840
198	0.126676378845031
199	0.127185693286520
200	0.127667983354266
201	0.128275543166967
202	0.128800212486920
203	0.129480496700284
204	0.129970770072310
205	0.130608263868487
206	0.130931421786808
207	0.131463189992243
208	0.132045054262218
209	0.132907762925769
210	0.133567322999971
211	0.134084326256698
212	0.134542619037472
213	0.134994687834728
214	0.135589614256799
215	0.136119766682131
216	0.136484972566016
217	0.136636376080902
218	0.137033091819771
219	0.137318777549756
220	0.137837287139122
221	0.138084427452455
222	0.138611149281615
223	0.138910500536383
224	0.139229941177811
225	0.139848898742191
226	0.140408724323685
227	0.140821989381096
228	0.141342118689040
229	0.141681756980008
230	0.142169316769485
231	0.142625977301098
232	0.143008393817580
233	0.143205675028502
234	0.143430724242066
235	0.143383978841429
236	0.143573699267091
237	0.143956221635411
238	0.144420413735401
239	0.144836351273490
240	0.145119644295771
241	0.145681638981790
242	0.145916331051406
243	0.146212967206352
244	0.146419904092025
245	0.146454073137375
246	0.146146462878810
247	0.145928589793022
248	0.145603692037900
249	0.146039660412275
250	0.146344583658939
251	0.146659634433547
252	0.146758737699929
253	0.146900682825082
254	0.146904618165537
255	0.147403324285004
256	0.147748412729422
257	0.148335765706423
258	0.148803493321256
259	0.149012729618519
260	0.149502959345749
261	0.149952400339320
262	0.149856033735636
263	0.149901996833518
264	0.150323219652428
265	0.150871235008156
266	0.151197057642271
267	0.151454069334612
268	0.151096011235236
269	0.150911413520986
270	0.151127353519873
271	0.151661000571701
272	0.152054856723325
273	0.152326288300245
274	0.152667804011582
275	0.153145189072157
276	0.153289603569393
277	0.153387674362775
278	0.153589835253849
279	0.154091505244308
280	0.154518274942665
281	0.154816801957307
282	0.155126073778784
283	0.155594390933952
284	0.156124644311988
285	0.156556810107144
286	0.156907706533482
287	0.157379993109448
288	0.157694673971390
289	0.157819269942151
290	0.158101940102408
291	0.158395956263621
292	0.158730759765493
293	0.159103040460349
294	0.159509789443009
295	0.160027018023000
296	0.160427468296133
297	0.160757226819500
298	0.161227490126511
299	0.161337687134016
300	0.160775156630534
301	0.160177276872756
302	0.159241493242213
303	0.158605975702878
304	0.157608296847637
305	0.157245114993618
306	0.156865817277735
307	0.156273556987534
308	0.156038995812306
309	0.155689952585925
310	0.155648426870991
311	0.155735364380205
312	0.156048915082582
313	0.156224242119709
314	0.156618110000593
315	0.156921527098689
316	0.157151608852835
317	0.157474598788893
318	0.157511489631405
319	0.157286344706753
320	0.157617548109987
321	0.158016083599456
322	0.158431222089587
323	0.158683852132987
324	0.158914516105849
325	0.159051808959155
326	0.159352155015337
327	0.159573573929945
328	0.159751374098802
329	0.159975803253948
330	0.160206810191052
331	0.160365693079222
332	0.160679484602731
333	0.160823469747027
334	0.161256304598680
335	0.161476793039261
336	0.161884891689119
337	0.162191356400734
338	0.162514635794035
339	0.162419674189103
340	0.162703445847948
341	0.163079695348049
342	0.163482042104138
343	0.163774522585755
344	0.163936807467460
345	0.164176042775661
346	0.164515751002727
347	0.164812323288978
348	0.165067033852398
349	0.165321205111662
350	0.165584019310033
351	0.166171488692021
352	0.166447726346395
353	0.166226108577412
354	0.166513210674099
355	0.166861465713276
356	0.167323222435745
357	0.167653092134508
358	0.168048787798229
359	0.168481517994692
360	0.169077120243348
361	0.169358635923766
362	0.169308784476796
363	0.169255646375739
364	0.169546783293136
365	0.169935236888008
366	0.170158610143661
367	0.170386757884269
368	0.170669220490606
369	0.170838298654271
370	0.171081257085949
371	0.171367888952495
372	0.171662081391021
373	0.172078754057715
374	0.172188425812557
375	0.172336174314541
376	0.172658125899091
377	0.172842616777589
378	0.173049884388154
379	0.173346637853938
380	0.173679439189361
381	0.174145931022732
382	0.174341165043233
383	0.174317392920843
384	0.174527628649220
385	0.174862107019485
386	0.174979521986543
387	0.175372588445020
388	0.175508382521379
389	0.175619800884620
390	0.175768321251156
391	0.176031177042353
392	0.176229745395284
393	0.176431543649714
394	0.176630560889710
395	0.176869719621085
396	0.177020626478786
397	0.177260749016272
398	0.177329860782435
399	0.177492987359168
400	0.177656926859256
401	0.177781312296559
402	0.177834460267686
403	0.177965077428509
404	0.177880241549738
405	0.177977442589276
406	0.178115472345220
407	0.178070401902607
408	0.178220274896370
409	0.178434245506010
410	0.178659362505653
411	0.178793973131441
412	0.178984332912470
413	0.179214241715244
414	0.179072183019153
415	0.179493899338943
416	0.179620739938239
417	0.179759409824819
418	0.179915800802402
419	0.180086421666536
420	0.180184754807662
421	0.180114697284880
422	0.180227873623748
423	0.180134992682226
424	0.180063630715994
425	0.180067890763676
426	0.180008473274734
427	0.179508722938052
428	0.179494149657072
429	0.179591948455955
430	0.179676564185808
431	0.179791819823892
432	0.179800220156724
433	0.179828545287435
434	0.179965997902789
435	0.180086645456406
436	0.180272852949491
437	0.180364037188412
438	0.180553274093429
439	0.180615071852380
440	0.180802717863578
441	0.180978662223733
442	0.181155735292785
443	0.181297861347421
444	0.181313151099110
445	0.181542658996687
446	0.181678030699889
447	0.181759237988696
448	0.181963213815432
449	0.182028159872920
450	0.182053527739784
451	0.181980792452096
452	0.182068692027504
453	0.182202383117983
454	0.182364668433032
455	0.182401429138617
456	0.182567634010017
457	0.182684064736526
458	0.182868399895606
459	0.183034222329569
460	0.183217554325216
461	0.183366853739830
462	0.183457078782712
463	0.183641600128984
464	0.183793863876458
465	0.183916774688774
466	0.184093345276671
467	0.184212224820359
468	0.184400482761110
469	0.184444165807307
470	0.184663156254888
471	0.184818267455550
472	0.185103650687755
473	0.185083606606621
474	0.185001201492752
475	0.184912258304983
476	0.185016022229524
477	0.185270772466860
478	0.185278344135369
479	0.185235602544151
480	0.185471185806617
481	0.185631700622431
482	0.185240784882024
483	0.185346345160546
484	0.185149674057466
485	0.185211947890789
486	0.185196559437023
487	0.185299406277177
488	0.185393251452150
489	0.185408540312461
490	0.185622743674620
491	0.185742475135066
492	0.185870956636931
493	0.186038018404082
494	0.186110463872718
495	0.186265459407290
496	0.186414339731818
497	0.186490775345690
498	0.186592333264756
499	0.186792983245364
500	0.186820335570066
501	0.186878059066826
502	0.187006326419350
503	0.187102662832238
504	0.187193239217702
505	0.187297849067480
506	0.187289002576516
507	0.187312274402669
508	0.187505720116676
509	0.187470780365844
510	0.187562829708115
511	0.187681286695711
512	0.187810682001109
513	0.187993189683357
514	0.188071613279759
515	0.188072412135748
516	0.188058942885235
517	0.187955844374571
518	0.188115722859604
519	0.188197641556702
520	0.188294092884335
521	0.188452801035635
522	0.188548635376863
523	0.188624268478768
524	0.188684399421179
525	0.188872721921746
526	0.188971594328079
527	0.189076305852968
528	0.189088525745285
529	0.189213856671964
530	0.189347085174036
531	0.189462878516453
532	0.189401328022345
533	0.189477956414272
534	0.189606200961774
535	0.189668075588083
536	0.189706367217769
537	0.189614458548801
538	0.189672764538533
539	0.189733835114842
540	0.189786625540862
541	0.189862347755006
542	0.189960496270905
543	0.190048103818761
544	0.190182211975957
545	0.190312289356473
546	0.190398737943374
547	0.190505246385285
548	0.190592128508030
549	0.190659108029551
550	0.190735775099991
551	0.190853153408904
552	0.190944575315837
553	0.191022939729679
554	0.191070926421238
555	0.191110476508806
556	0.191157710055063
557	0.191304632651380
558	0.191425344777301
559	0.191531820756715
560	0.191584260034989
561	0.191627838331211
562	0.191663444137262
563	0.191710677817259
564	0.191711754932838
565	0.191729112529006
566	0.191688309208687
567	0.191725865551666
568	0.191754240318331
569	0.191726822502243
570	0.191819441097755
571	0.191948699989810
572	0.191976455925299
573	0.192025255748739
574	0.192095431829823
575	0.192155246734488
576	0.192247344165495
577	0.192288673505897
578	0.192373618935635
579	0.192467841275990
580	0.192557297392602
581	0.192618864264546
582	0.192684130598102
583	0.192587702311043
584	0.192603876195022
585	0.192342377233518
586	0.192361749247632
587	0.192370724339961
588	0.192483331454972
589	0.192506398140330
590	0.192635920065742
591	0.192506804425195
592	0.192468800420624
593	0.192560390315779
594	0.192378781758863
595	0.191962467248449
596	0.191842633854967
597	0.191642619639933
598	0.191641377397995
599	0.191669132232192
600	0.191641769737143

==> archGI.txt <==
1	0.760273856882321
2	0.668507850251838
3	0.601662518064288
4	0.550154474508045
5	0.503630669987632
6	0.461508640732383
7	0.416051494454400
8	0.386656654804296
9	0.365291346717695
10	0.348516187495310
11	0.334590687790446
12	0.323128898695573
13	0.312180210913038
14	0.300511064151630
15	0.290865270758550
16	0.279910222505669
17	0.270926110856599
18	0.262146073309061
19	0.253170929146720
20	0.244937363891720
21	0.237208571192859
22	0.230120970043351
23	0.222823321693291
24	0.215813481528817
25	0.207862924201865
26	0.201048788466140
27	0.193976430667955
28	0.186940375204320
29	0.179801619403959
30	0.173256682204346
31	0.169149951231516
32	0.166187259135931
33	0.163484782714128
34	0.159936100914649
35	0.155562597511345
36	0.150661429507405
37	0.145884692150727
38	0.141177635874879
39	0.136674146921922
40	0.132137635988733
41	0.127435670562870
42	0.123149484446482
43	0.119335776148167
44	0.113794104697601
45	0.107936497989414
46	0.101906548876598
47	0.0975017572757122
48	0.0959034246766519
49	0.0939583592588230
50	0.0909833636441354
51	0.0884001405749385
52	0.0855010724290531
53	0.0825969018496523
54	0.0798224570352507
55	0.0771612362804208
56	0.0744997264829907
57	0.0717743772483031
58	0.0691646542608171
59	0.0650682889819349
60	0.0602988938457845
61	0.0567699640435870
62	0.0549764757535503
63	0.0533443496938639
64	0.0516644555229573
65	0.0500817211751896
66	0.0485250266527117
67	0.0470051404683425
68	0.0453555957807051
69	0.0436285672648505
70	0.0422131367473506
71	0.0407513899584067
72	0.0388718084217526
73	0.0381103938356939
74	0.0371606500998583
75	0.0358138364585200
76	0.0343405252005132
77	0.0329043453468070
78	0.0315894715142826
79	0.0313960884527522
80	0.0298096448001371
81	0.0287569091139742
82	0.0279233725362328
83	0.0270152034519483
84	0.0259711306273562
85	0.0251000273322486
86	0.0241825339052771
87	0.0240804956576108
88	0.0234927128193879
89	0.0231060837491582
90	0.0225248668698806
91	0.0218930924682061
92	0.0213784713965957
93	0.0208012915689559
94	0.0202763925120209
95	0.0197666015703887
96	0.0192849948933484
97	0.0187668923617868
98	0.0183256217965613
99	0.0182808229674045
100	0.0179449676237321
101	0.0175431834729433
102	0.0171067574949499
103	0.0166475871589672
104	0.0160661146752694
105	0.0155597997306843
106	0.0152216825934695
107	0.0148536976955285
108	0.0137882792810268
109	0.0135835410789199
110	0.0132856508953999
111	0.0130070033389971
112	0.0127156939663962
113	0.0124371553582090
114	0.0121941383490602
115	0.0119809730137973
116	0.0117443303337246
117	0.0126950041411364
118	0.0126409510430565
119	0.0123125981996451
120	0.0119898013912937
121	0.0117573018675290
122	0.0119694964332136
123	0.0120081172613483
124	0.0117686811677990
125	0.0115164796620511
126	0.0113423846622973
127	0.0112042117037307
128	0.0110844527354078
129	0.0108458564120628
130	0.0110392564937754
131	0.0110924599256073
132	0.0112346496931206
133	0.0108750170036910
134	0.0109091520373902
135	0.0103170516211113
136	0.0101016089824607
137	0.00980307144906877
138	0.00953706681954296
139	0.00921843464186347
140	0.00909998783615831
141	0.00883455829400585
142	0.00872773367034250
143	0.00855628078705505
144	0.00842031779744880
145	0.00908760434831693
146	0.00942435659842826
147	0.0101146355163495
148	0.0116719515287170
149	0.0125249523846215
150	0.0125037829695968
151	0.0141098928339877
152	0.0141494286189187
153	0.0137137475483273
154	0.0137556432268835
155	0.0134496764838784
156	0.0132480223868557
157	0.0132149940532502
158	0.0129497586929306
159	0.0126621685439402
160	0.0124187874740043
161	0.0122087711882759
162	0.0119610284503869
163	0.0117097602172039
164	0.0114753071854025
165	0.0104623083896753
166	0.00993359647857750
167	0.0104534375863867
168	0.0116588489148897
169	0.0107315135817226
170	0.0105803879596601
171	0.00985120846222656
172	0.00942708727857866
173	0.00913508421668432
174	0.0104551538609582
175	0.0100282660045141
176	0.00898552339870677
177	0.00905180139557695
178	0.00944489623640256
179	0.00901589936860945
180	0.00869961082564615
181	0.00837857512970345
182	0.00918504827995262
183	0.00905606128586281
184	0.00857703174581200
185	0.00829114007419464
186	0.00800914034116722
187	0.00842593940522754
188	0.00817979060574677
189	0.00795456127544783
190	0.00732437924722409
191	0.00701507906727534
192	0.00681057178859394
193	0.00664346364740276
194	0.00722538939595377
195	0.00738507378031685
196	0.00717388648358989
197	0.00696833427831666
198	0.00599302891285464
199	0.00600068123290393
200	0.00587058635371728
201	0.00679508182577652
202	0.00672739437662312
203	0.00687622320741208
204	0.00672976452272934
205	0.00618155949003900
206	0.00595758558042334
207	0.00566902464538620
208	0.00637242597076610
209	0.00627816591326545
210	0.00639361727292455
211	0.00634239576017306
212	0.00561975146258374
213	0.00544626568320619
214	0.00609225358654474
215	0.00732777462396650
216	0.00680405425087169
217	0.00678086572527167
218	0.00676976337912004
219	0.00561290067901959
220	0.00543825992088676
221	0.00597780887293078
222	0.00591089973873616
223	0.00618512725882245
224	0.00554986461365080
225	0.00578873213389177
226	0.00588437126816313
227	0.00507431704192523
228	0.00528423029338999
229	0.00658136704920922
230	0.00661517611891131
231	0.00653658505625657
232	0.00633503652020571
233	0.00621188036742564
234	0.00584759594203631
235	0.00577834775558852
236	0.00617545127008625
237	0.00621144422544869
238	0.00656504551280767
239	0.00623798236194916
240	0.00635900209062073
241	0.00630876066103045
242	0.00664169681444002
243	0.00695607439037002
244	0.00666359576180312
245	0.00649512947777521
246	0.00642549306331026
247	0.00706665013591605
248	0.00669052002985986
249	0.00684034672400095
250	0.00695616690250278
251	0.00712982920799063
252	0.00715607386183871
253	0.00772691273875641
254	0.00797961689807673
255	0.00676558586074231
256	0.00766019811119977
257	0.00743707982022740
258	0.00740934572372673
259	0.00723268102300863
260	0.00713351392204621
261	0.00713482667329619
262	0.00696695251124337
263	0.00684838086087529
264	0.00687659601363309
265	0.00659794433023366
266	0.00698056826579298
267	0.00702420376295063
268	0.00688171584663427
269	0.00708321258335747
270	0.00704422179725722
271	0.00710241826417067
272	0.00704852250000204
273	0.00718961609609623
274	0.00734659835618834
275	0.00650677133722589
276	0.00703757063522928
277	0.00745607107275557
278	0.00725274509011946
279	0.00729492843980133
280	0.00715870741534208
281	0.00708355090283285
282	0.00689776466152364
283	0.00698445395876905
284	0.00702901347189634
285	0.00693406816119868
286	0.00683313169150504
287	0.00675962131523419
288	0.00680226148142753
289	0.00666132290254613
290	0.00649393310847338
291	0.00637033734218934
292	0.00628426433439542
293	0.00619672561979057
294	0.00613867682555125
295	0.00601447132144796
296	0.00592485137945950
297	0.00581046744999649
298	0.00574029252493560
299	0.00563257940519991
300	0.00565349285290171
301	0.00570773063783077
302	0.00582500748273438
303	0.00627962424383435
304	0.00539937340035692
305	0.00548020683137303
306	0.00570833577956813
307	0.00543579700038688
308	0.00540694749932936
309	0.00533704940184242
310	0.00521188682677497
311	0.00509711620470467
312	0.00499506534600644
313	0.00493990484533586
314	0.00516035191880329
315	0.00537054365574100
316	0.00540234949416869
317	0.00531844590535817
318	0.00517779293056820
319	0.00508479156538555
320	0.00496080563132251
321	0.00498003095940576
322	0.00491410793923550
323	0.00488726662163392
324	0.00480684322202445
325	0.00461772410372673
326	0.00446917024448475
327	0.00437211780613285
328	0.00430512132270641
329	0.00428845674320770
330	0.00489266665115388
331	0.00468952140290340
332	0.00615280100145270
333	0.00592603711063120
334	0.00563125592928256
335	0.00554054527726744
336	0.00541973894194168
337	0.00529865923840460
338	0.00518062896319188
339	0.00515134010929419
340	0.00507926495492030
341	0.00520246388905195
342	0.00526282397668863
343	0.00510391678667251
344	0.00506180035446116
345	0.00496488669432662
346	0.00489953735792381
347	0.00541362592054951
348	0.00519315716933355
349	0.00542838633984797
350	0.00452116859484092
351	0.00479443357556872
352	0.00479146135022755
353	0.00462401408139819
354	0.00453761054089359
355	0.00493027796345643
356	0.00477004995553889
357	0.00473084909591955
358	0.00460752480074617
359	0.00474056847679243
360	0.00469741618008068
361	0.00464665284301711
362	0.00505740105473671
363	0.00494207569274807
364	0.00486280021473886
365	0.00493331288473631
366	0.00503847928749548
367	0.00496299178754669
368	0.00490545820815647
369	0.00481404241753389
370	0.00495364199087502
371	0.00486023600020972
372	0.00476406397139373
373	0.00467150567191889
374	0.00459322451610350
375	0.00452999383081822
376	0.00445161538126796
377	0.00437742975276768
378	0.00431648273713664
379	0.00433615051367036
380	0.00445249345211171
381	0.00436464121575737
382	0.00429914366378223
383	0.00463558384176513
384	0.00445674696888891
385	0.00435020100041534
386	0.00428016227966421
387	0.00427665185143163
388	0.00430037729140726
389	0.00426591204485551
390	0.00426482361599221
391	0.00492950859121642
392	0.00479119608499492
393	0.00482802158597469
394	0.00478267804587018
395	0.00470468204679805
396	0.00453941351863066
397	0.00449151075776957
398	0.00449936532268031
399	0.00449862191809248
400	0.00451163196956170
401	0.00447203882441152
402	0.00451308067658722
403	0.00444369225443000
404	0.00440060835900618
405	0.00434756591226459
406	0.00429424102618533
407	0.00428018540003911
408	0.00422979426781720
409	0.00420598140920639
410	0.00417132285684691
411	0.00414372721344634
412	0.00405911673828839
413	0.00400762681396460
414	0.00395047565312434
415	0.00394417542581021
416	0.00400401078221158
417	0.00389895257473669
418	0.00389538147519166
419	0.00384552077202292
420	0.00380135319701127
421	0.00376145369178966
422	0.00372404301344895
423	0.00368603627965981
424	0.00364583405775239
425	0.00361951639588996
426	0.00358804988342222
427	0.00358478775656956
428	0.00360392427980804
429	0.00359196730725592
430	0.00358161231519895
431	0.00357024995865481
432	0.00354070273543676
433	0.00351278592310373
434	0.00348294872574943
435	0.00345806578306503
436	0.00343759252672471
437	0.00341440058929038
438	0.00339023145232171
439	0.00346036327731984
440	0.00357992374652596
441	0.00355956826606963
442	0.00353678775292298
443	0.00350926937661210
444	0.00347677490457475
445	0.00344993259382480
446	0.00342634497553218
447	0.00340175588040024
448	0.00337752207919267
449	0.00335512454770259
450	0.00334076694778579
451	0.00330402922506092
452	0.00327864036410933
453	0.00324812583080202
454	0.00322904195510397
455	0.00321424670669473
456	0.00319143409104355
457	0.00317011310050427
458	0.00313925254410365
459	0.00311243213683159
460	0.00310192194258927
461	0.00309049611410541
462	0.00308130680582280
463	0.00312035016871981
464	0.00309639992860058
465	0.00307330355930651
466	0.00306797094230930
467	0.00305144130194821
468	0.00304503709916807
469	0.00303472492716183
470	0.00302711519644533
471	0.00301676216351234
472	0.00299695542529696
473	0.00298508037909723
474	0.00307113931201775
475	0.00306402625879613
476	0.00302750833005643
477	0.00302141773568409
478	0.00301473140041132
479	0.00302946774645846
480	0.00301665567142495
481	0.00302111318177869
482	0.00302520023864576
483	0.00303864817650886
484	0.00302886487408054
485	0.00301809646425576
486	0.00300450587987399
487	0.00298957949582018
488	0.00297257743751775
489	0.00305825339626926
490	0.00303599895913106
491	0.00301029730607182
492	0.00308078218731255
493	0.00287663491098712
494	0.00297298788723992
495	0.00278661037724555
496	0.00256916544866258
497	0.00259391085410999
498	0.00259847019846466
499	0.00260214026330136
500	0.00260466495562566

==> archobj.txt <==
1	105.878780453501
2	96.2664435410206
3	78.5971787670083
4	65.3740332442490
5	56.6887410155262
6	54.7099089628772
7	53.9666968955291
8	53.6860255867149
9	53.6645984599738
10	54.0571826787383
11	54.6906340806406
12	55.3464027924936
13	56.2220369091556
14	57.0357121755746
15	58.5090094728221
16	59.5751201475672
17	60.6104993370954
18	61.7746099045609
19	63.3351335619831
20	64.3966406550657
21	65.8684023415504
22	67.1030421695555
23	68.1592401240337
24	68.6110456169664
25	68.9457654454736
26	69.3749983137128
27	69.6996233230956
28	70.1010629914619
29	70.5697638124984
30	71.5182523327249
31	71.9411056123927
32	72.3653294347832
33	73.0584656194685
34	73.4237770357639
35	73.9525405596219
36	74.2627520469882
37	74.5748907434307
38	74.9071609334457
39	75.2320174830903
40	75.6345534020309
41	76.0687662333047
42	76.5261476884420
43	77.0955514183325
44	77.7351432601744
45	77.9709395310363
46	79.2581807538029
47	79.0418223621521
48	78.8162008807125
49	79.0715837570909
50	79.9370822699682
51	80.1465735442910
52	80.5643709903403
53	80.8521052607592
54	81.2302332517242
55	81.6699511794736
56	82.0044106427655
57	82.1650844807765
58	82.3264689687611
59	82.5267273667431
60	82.2294959079370
61	81.7657942447659
62	81.4599337107682
63	81.4263493457711
64	81.4558341643243
65	81.4436926678723
66	81.4404850317810
67	81.4153615708119
68	81.4160912178011
69	81.3479205192555
70	81.3995639680575
71	81.1620329120548
72	81.1085086444223
73	81.2804822483513
74	81.0895934496787
75	80.9478688612605
76	80.9082531490011
77	80.7896030488693
78	80.7081276284633
79	80.6053771505973
80	80.5509550615985
81	80.1775345945013
82	80.1598167476597
83	80.1498131028428
84	80.2616391848637
85	80.1865603816880
86	80.1995447991595
87	80.1686221704244
88	80.1348108892387
89	80.1364558772298
90	80.2073610987586
91	80.4774056795097
92	80.4640467470901
93	80.5653495622159
94	80.6292066132523
95	80.7055347432706
96	80.7633674953802
97	80.8184084399341
98	80.8554128623168
99	80.8895470200134
100	80.9382923210155
101	80.9254892943567
102	80.9511950621529
103	80.9162194807281
104	80.9036718685001
105	80.8975498685236
106	80.8466708556927
107	80.7653019664464
108	80.7616216003224
109	80.6715980375381
110	80.5958622181045
111	80.6306375652820
112	80.5623724499863
113	80.6025173005925
114	80.5992533786759
115	80.6366203343396
116	80.6500691945337
117	80.6715057513007
118	81.5970181579776
119	81.3596099020848
120	81.3294203389981
121	81.2544021856647
122	81.2387997605478
123	81.3394665719545
124	81.4022583772083
125	81.3274067536972
126	81.2510911995447
127	81.1680705059694
128	81.0738739586924
129	81.0247685259539
130	80.9943058243936
131	81.0777672847259
132	81.2511265914825
133	81.3500298217711
134	81.4109366185492
135	81.5182735434750
136	81.5052709239238
137	81.5508234168699
138	81.5421232563323
139	81.5060643578412
140	81.5078023075417
141	81.4746251862583
142	81.4837248741153
143	81.4664956467250
144	81.4631360354222
145	81.4572927466472
146	81.6561291532231
147	81.8158309651152
148	83.2511782629783
149	88.8076628310051
150	89.3922446221976
151	88.7586045795249
152	89.1727857544067
153	88.8201559313740
154	88.3401232218001
155	88.2164981546848
156	88.2650260722555
157	88.1949132571325
158	87.9843791725803
159	87.6975915278666
160	87.3733792592294
161	87.0757020579487
162	86.7868428915219
163	86.5162271884498
164	86.2606245960452
165	85.9861419709033
166	85.7017177080808
167	85.5610399196906
168	86.3708682627054
169	86.9897268898542
170	87.2466955833424
171	87.0475823496771
172	86.9211027100117
173	86.6064527714478
174	86.3838361612708
175	85.9218840071670
176	85.7192541644357
177	85.4822519628642
178	85.3179542690723
179	85.1452141608143
180	84.9899011199279
181	84.8304513190893
182	84.7212572158282
183	84.8499671218246
184	85.0377745142167
185	84.8922615918117
186	84.7587195863192
187	84.6526710378239
188	84.5203774644006
189	84.4394619453401
190	84.3287308044026
191	84.2256929646583
192	84.1588168734942
193	84.1177568955169
194	84.0506232585053
195	84.1079007243577
196	84.0624551702255
197	83.9987675070825
198	83.9229710404615
199	83.8579728217492
200	83.7785850253622
201	83.7322235612020
202	84.0441350373406
203	84.3160472909117
204	84.1682498335860
205	84.0980755281626
206	83.9848633854879
207	83.9093157623629
208	83.8769973736108
209	84.5806781869747
210	84.1811821676330
211	84.1071788064569
212	84.0182519257031
213	83.9617906906391
214	83.8987399083589
215	84.9368207452423
216	85.1334980987457
217	85.0489574185993
218	85.0097462961567
219	84.8612911610361
220	84.8001202773042
221	84.6868750116188
222	87.0324655773365
223	86.0195680192040
224	85.7971102150011
225	85.6418520037306
226	85.5341516090455
227	85.3106547464342
228	85.1028555984634
229	84.8517658923018
230	86.2093050261590
231	86.1914221691790
232	86.2304582469900
233	86.0024931813043
234	85.8014360369988
235	85.6618599785618
236	85.5196509998062
237	89.5734439069489
238	88.9807299425076
239	88.6277770250692
240	87.9562690594262
241	87.6619881777749
242	87.3302141688977
243	87.1409417552239
244	86.9818365808942
245	86.6938995015501
246	86.4408485035026
247	86.2183206757981
248	86.0824304500843
249	86.1205026868556
250	85.9225167852610
251	85.7194901597623
252	85.5166699590005
253	85.7767194119985
254	89.2143019181060
255	87.4602189400481
256	88.1352670845227
257	88.4433715550785
258	88.0648841130885
259	87.8115601545968
260	87.4513337156217
261	87.1563901471106
262	86.9202509084262
263	86.6726489152638
264	86.4456810821680
265	86.1876154252644
266	85.9532290737604
267	85.6816757903640
268	85.5074128929872
269	85.3718631631411
270	85.1813857261493
271	85.0478918013725
272	84.9165076359376
273	84.8120753305335
274	84.6151462391634
275	85.5961958590947
276	86.0305540066171
277	85.6754045126318
278	85.3946065888263
279	85.1717989018289
280	84.9217333072122
281	84.7546564850161
282	84.6244417136306
283	84.4856517744756
284	84.3327791391300
285	84.2015305534633
286	84.0778594414907
287	83.9831709437019
288	83.9129343209266
289	83.8927112879943
290	83.8195813536100
291	83.7515894398351
292	83.6787408103917
293	83.6278176718638
294	83.5621706095024
295	83.5115838428367
296	83.4597978757925
297	83.4458646460327
298	83.4044807154215
299	83.3617595111633
300	83.3045272905403
301	83.2737563009071
302	83.2068719813791
303	83.2338834744673
304	84.1696221322480
305	84.6025647701060
306	84.4795512591067
307	84.3022758358282
308	84.2627713810164
309	84.1544305846404
310	84.0381753164182
311	83.9410202070607
312	83.8578365781788
313	83.7838171935072
314	83.7111973913740
315	83.5689966063678
316	83.6611536261697
317	83.5864713639543
318	83.5338751734218
319	83.4719346658143
320	83.4092882808384
321	83.8896134439208
322	83.7544705039579
323	83.6700622018757
324	83.5778520985243
325	83.4995078206074
326	83.4351863565636
327	83.3935927324687
328	83.3277610887913
329	83.2758171970767
330	83.2445593832847
331	83.8151411600555
332	83.7252655960739
333	83.6482282210425
334	83.4890838109120
335	83.3672442915948
336	83.2541321734637
337	83.1923128565458
338	83.1449370117795
339	83.1019993660606
340	83.0559801853260
341	83.0174575830386
342	83.1678985393900
343	83.1149835634101
344	83.1062233012323
345	83.0618107711313
346	83.0267114061468
347	82.9906088975758
348	83.3237428269083
349	83.5616016996223
350	84.1985023177197
351	84.0600810104343
352	83.8904731625731
353	83.7268913180502
354	83.6514452554659
355	83.6104041517166
356	83.4651253230535
357	83.4160745099103
358	83.3609032308198
359	83.3341916107978
360	83.2649331515316
361	83.2044525177890
362	83.1537005400058
363	83.1099995372558
364	83.0793910866490
365	83.0400874017390
366	82.9939520447476
367	82.9516435273354
368	82.9501239189150
369	82.9184770092570
370	82.9042782847837
371	82.9528807273034
372	82.9447560460907
373	82.9198215015023
374	82.9010490839602
375	82.8831482118617
376	82.8617552109718
377	82.8438046183124
378	82.8284915643484
379	82.8138678630769
380	82.7943010194443
381	83.1376705941920
382	83.1325371107531
383	83.1107527093076
384	83.1749757411914
385	83.1344092903801
386	83.1048966816809
387	83.0766355416434
388	83.0462435091246
389	83.0139729394636
390	82.9844189427303
391	82.9524437717179
392	83.0920703715073
393	83.0577738338020
394	83.0123396425777
395	82.9779832439500
396	82.9439796459410
397	82.9113244480292
398	82.8957309532128
399	82.8740885667170
400	82.8537498346436
401	82.8416795059690
402	82.8147651654291
403	82.7977432827467
404	82.7836947157178
405	82.7711376192626
406	82.7501509910949
407	82.7354756689479
408	82.7270995949472
409	82.7165670930280
410	82.6937867471643
411	82.6811187374667
412	82.6736009308475
413	82.6633709195170
414	82.6485970997863
415	82.6394505466880
416	82.6241523562559
417	82.6075418887954
418	82.6075231800899
419	82.6049150501905
420	82.5966336534649
421	82.5874204879206
422	82.5792148196138
423	82.5713617849992
424	82.5638486879523
425	82.5585446669882
426	82.5561391064375
427	82.5495590437251
428	82.5597392485001
429	82.5615962112736
430	82.5593162979258
431	82.5826607782040
432	82.5790761688826
433	82.5708470673560
434	82.5622744582742
435	82.5577126171193
436	82.5501105345299
437	82.5435434360768
438	82.5362201201947
439	82.5298756282323
440	82.5301428195784
441	82.4859421267621
442	82.4799886214028
443	82.4731264408713
444	82.4684955241913
445	82.4648972894123
446	82.4605417583423
447	82.4565298512237
448	82.4531326160505
449	82.4500457112817
450	82.4469528806127
451	82.4480619704026
452	82.4471308138984
453	82.4441879544975
454	82.4435913174843
455	82.4424157633247
456	82.4391200478288
457	82.4466323279065
458	82.4535690569000
459	82.4516971148564
460	82.4528366846341
461	82.4476879181165
462	82.4446795290971
463	82.4735576096444
464	82.4718063267688
465	82.4622601205528
466	82.4583814677401
467	82.4523182204382
468	82.4499571485734
469	82.4453102166439
470	82.4419369466551
471	82.4393256212040
472	82.4363327151353
473	82.4344825462993
474	82.4350501370995
475	82.4414246994599
476	82.4337366777024
477	82.4311145626459
478	82.4277721650887
479	82.4268728027248
480	82.4303930109799
481	82.4284695512231
482	82.4234868484223
483	82.4191229501051
484	82.4129687428424
485	82.4110472740063
486	82.4083863095325
487	82.4070735156703
488	82.4054114889321
489	82.4047440275113
490	82.4505727640025
491	82.4489127342350
492	82.4449578515248
493	82.4308665023812
494	82.7048502686989
495	82.8953968783365
496	82.8156573553352
497	82.8259825146208
498	82.7977405477895
499	82.7792692004841
500	82.7639400802616

==> archsmoothGI.txt <==
1	0.791344140302949
2	0.704199344186076
3	0.626091321639498
4	0.568079519235523
5	0.517400401347919
6	0.476288289784814
7	0.434774701391750
8	0.397783486935697
9	0.379734984871224
10	0.361244151762562
11	0.345323563410701
12	0.326398902312569
13	0.310975985196800
14	0.299024023327317
15	0.287382413502930
16	0.278127517506549
17	0.268490667734894
18	0.259415102460392
19	0.252096298174171
20	0.244388236612673
21	0.236814309923859
22	0.229633115785650
23	0.221164779194141
24	0.212326993095500
25	0.205278460550054
26	0.198927526597268
27	0.192643365376209
28	0.186491238946292
29	0.180388205822679
30	0.174709265580195
31	0.169122849749024
32	0.164220850041278
33	0.159330180529904
34	0.154422514024244
35	0.148389562906190
36	0.140541192043147
37	0.132009523530135
38	0.127227004826209
39	0.124323129161764
40	0.119776215050425
41	0.115532088912363
42	0.111446610872694
43	0.107262858657517
44	0.103437678241524
45	0.0996869994281153
46	0.0959717126193958
47	0.0917118664347722
48	0.0873342767106630
49	0.0827857225738985
50	0.0792529811710004
51	0.0747362739830809
52	0.0709854485636624
53	0.0660548559593343
54	0.0607496596361227
55	0.0535979146706128
56	0.0515329320230766
57	0.0410752661775488
58	0.0395526394187944
59	0.0386891299443108
60	0.0375632204137619
61	0.0363806567649670
62	0.0351016363294286
63	0.0337653776265739
64	0.0324596867186996
65	0.0312296944164012
66	0.0300980298096343
67	0.0291227054626081
68	0.0281894921551575
69	0.0276035806465392
70	0.0270104097907361
71	0.0262663504537528
72	0.0259142489907051
73	0.0252852130969709
74	0.0250472583963908
75	0.0260056359184496
76	0.0254644150019882
77	0.0269407805982785
78	0.0261468862330193
79	0.0257102732128124
80	0.0247147672577024
81	0.0239012030804753
82	0.0231862003645130
83	0.0224467826839540
84	0.0217568535390363
85	0.0213614323189569
86	0.0207386751688282
87	0.0201255891558804
88	0.0199019314951522
89	0.0194471549897886
90	0.0192258714737419
91	0.0189380205033129
92	0.0183042001350350
93	0.0178955473873913
94	0.0175391895354978
95	0.0171628592394892
96	0.0173283730329867
97	0.0169225792224976
98	0.0166295361334418
99	0.0162930506289842
100	0.0158857662242034
101	0.0156796765005150
102	0.0154818912077625
103	0.0150603641818916
104	0.0149199243546515
105	0.0147623863943014
106	0.0142088020048548
107	0.0139068786277735
108	0.0135352013637520
109	0.0131649313486823
110	0.0166487372380677
111	0.0156279698651342
112	0.0145062602845203
113	0.0137050393491150
114	0.0131908762906475
115	0.0126584804787523
116	0.0122366356364736
117	0.0123549535070625
118	0.0121899209444398
119	0.0117998579295055
120	0.0111809632564961
121	0.0107728316453166
122	0.0103007500080083
123	0.00984740928616386
124	0.00962695754299587
125	0.0101093704241697
126	0.0100686027182056
127	0.0106024978432635
128	0.0103911458500866
129	0.00988005924210665
130	0.00953216863881142
131	0.00920446246372185
132	0.00892544755219937
133	0.00863115606306267
134	0.00837100216639446
135	0.00876810818553460
136	0.00860140813128775
137	0.00837003672778980
138	0.00833951484887477
139	0.00828086544069470
140	0.00803783921144624
141	0.00840099583194475
142	0.00793946466335334
143	0.00784470857744496
144	0.00773297537646549
145	0.00761631489287395
146	0.00752150549712494
147	0.00740502069596012
148	0.00729014041931146
149	0.00717790985733582
150	0.00711250851599537
151	0.00700848551144833
152	0.00692632577550690
153	0.00685645890300563
154	0.00732185242478349
155	0.00722477387231265
156	0.00681326098155284
157	0.00673363235927022
158	0.00667811761039679
159	0.00661050549789839
160	0.00656433645177663
161	0.00647202009544262
162	0.00642355310174932
163	0.00631808153160979
164	0.00617860015523201
165	0.00613982264192328
166	0.00609207311449720
167	0.00589732219459519
168	0.00582199666986988
169	0.00576998001052495
170	0.00568127298572884
171	0.00569576998446766
172	0.00561262479873537
173	0.00552442734470416
174	0.00549967147757801
175	0.00542673792767453
176	0.00536280809747581
177	0.00524388736237807
178	0.00516642198860450
179	0.00509187774613688
180	0.00503348543535016
181	0.00494029858897815
182	0.00484064417299007
183	0.00477565026491314
184	0.00472170176527155
185	0.00466011629395260
186	0.00456983265821762
187	0.00448783031750049
188	0.00445514920593408
189	0.00441655224158917
190	0.00440193516168036
191	0.00468827274728016
192	0.00470054669069370
193	0.00449716683725151
194	0.00439437286861777
195	0.00430537796753147
196	0.00424969736918115
197	0.00421524972678255
198	0.00417967696578013
199	0.00410053373914282
200	0.00405160022410548
201	0.00398061604461853
202	0.00390988390344501
203	0.00383388738594192
204	0.00375209223643129
205	0.00366419293304285
206	0.00356010614675704
207	0.00347709640037528
208	0.00337382334792379
209	0.00343898099281225
210	0.00352611220582510
211	0.00346235304851666
212	0.00343836531373810
213	0.00342349153326821
214	0.00364210457703398
215	0.00369820040216539
216	0.00391424299649305
217	0.00404503806909491
218	0.00396491857779920
219	0.00383436277509484
220	0.00380901209244912
221	0.00380483794674207
222	0.00374693474736766
223	0.00367955605570949
224	0.00362433355437496
225	0.00356032715303006
226	0.00353816843495286
227	0.00346376435760400
228	0.00395325258127618
229	0.00634207662216604
230	0.00639166086781128
231	0.00555263691544659
232	0.00529543678665582
233	0.00522521173858256
234	0.00517150939996059
235	0.00515925291900035
236	0.00536155848862318
237	0.00506667226579426
238	0.00492007760097249
239	0.00477534519845010
240	0.00460663369278921
241	0.00451095223372191
242	0.00443868916301711
243	0.00441492375954516
244	0.00439838706333273
245	0.00425572790746523
246	0.00425333018243009
247	0.00413470837030036
248	0.00411048135868222
249	0.00410222819022882
250	0.00412901518032849
251	0.00396616563587876
252	0.00397337341737069
253	0.00420185751269895
254	0.00607978890477292
255	0.00611068992888578
256	0.00530189034985084
257	0.00517663048554053
258	0.00485918474427133
259	0.00494222134843606
260	0.00460122741707404
261	0.00457471690472911
262	0.00442409888046501
263	0.00424740718668894
264	0.00436681596163727
265	0.00425983441466503
266	0.00415025575248354
267	0.00409213624596567
268	0.00399547441053681
269	0.00397374125629732
270	0.00407454967568530
271	0.00394571547003187
272	0.00389412772702565
273	0.00391431080164471
274	0.00463134509729193
275	0.00452374131866092
276	0.00433812674190650
277	0.00405852438211006
278	0.00391385041220860
279	0.00389616902756936
280	0.00395222717836219
281	0.00404336676874485
282	0.00395195138670637
283	0.00384565484834483
284	0.00392270066519844
285	0.00468556843448321
286	0.00522210988672632
287	0.00460017374585129
288	0.00432942742187539
289	0.00426698449332959
290	0.00412568467470804
291	0.00403878104096721
292	0.00393640546184553
293	0.00384112695340819
294	0.00377943710864763
295	0.00381808794362386
296	0.00391710962334378
297	0.00412660773225660
298	0.00431034569158361
299	0.00421016657676712
300	0.00409223437946732
301	0.00421787285101573
302	0.00430993374136459
303	0.00425268295998428
304	0.00412975481118548
305	0.00396320700587753
306	0.00381810437434645
307	0.00380932000298588
308	0.00392151052225072
309	0.00367722682140969
310	0.00381699920674180
311	0.00384778857687207
312	0.00428460578502527
313	0.00397785859608481
314	0.00431837920665798
315	0.00410641091650955
316	0.00404112046489436
317	0.00436627482220485
318	0.00411421329739954
319	0.00394302834651927
320	0.00433737425497065
321	0.00459075755432507
322	0.00463811219378538
323	0.00450860053566388
324	0.00456127895967880
325	0.00442820645009260
326	0.00451719470204614
327	0.00438352838513044
328	0.00421380187230733
329	0.00409996921199467
330	0.00411158293542287
331	0.00410813989807784
332	0.00409558625003067
333	0.00395350174283838
334	0.00437635441678772
335	0.00427428817624771
336	0.00414169854243143
337	0.00408790701875737
338	0.00406863247134957
339	0.00417142369962822
340	0.00411096462043216
341	0.00404272553735963
342	0.00399987507008037
343	0.00401496919524429
344	0.00403260493056784
345	0.00401366105971060
346	0.00411409649716285
347	0.00470499795155803
348	0.00416588969716635
349	0.00394638805037101
350	0.00392847531097674
351	0.00392979135825477
352	0.00391564855903508
353	0.00397729020800785
354	0.00396736279725285
355	0.00391579234554286
356	0.00396530159352388
357	0.00388946308142617
358	0.00377404838280800
359	0.00370278532843917
360	0.00369506629907840
361	0.00353604726857052
362	0.00339007947453958
363	0.00338617782192203
364	0.00339391353200712
365	0.00342167860845770
366	0.00341569169467952
367	0.00358984498928820
368	0.00343701411504776
369	0.00385921746338349
370	0.00370751928332771
371	0.00363493147885659
372	0.00357898508100569
373	0.00363086906827597
374	0.00365134491901063
375	0.00353726620715322
376	0.00359001101772322
377	0.00353276832469463
378	0.00354471136843317
379	0.00343740453235471
380	0.00406949888796104
381	0.00517460335377798
382	0.00382999992600385
383	0.00448442949911490
384	0.00413097246166777
385	0.00370577981449456
386	0.00359073005533232
387	0.00354685743452491
388	0.00360367370517379
389	0.00358564789067347
390	0.00360073120554670
391	0.00370272356655399
392	0.00371388331041188
393	0.00371468158889756
394	0.00377986415808118
395	0.00390830824305572
396	0.00396171912997972
397	0.00384791488135198
398	0.00413523184431901
399	0.00392134649104211
400	0.00386293832043615
401	0.00390811917278915
402	0.00392009589530447
403	0.00393716079945883
404	0.00390590524742740
405	0.00392906458344759
406	0.00389446544211752
407	0.00382874141460501
408	0.00378871051988263
409	0.00367726279503150
410	0.00367114399287871
411	0.00367530665703298
412	0.00365749787686209
413	0.00362730774035463
414	0.00360124946601071
415	0.00360607897997249
416	0.00356348520158523
417	0.00361466267433223
418	0.00360878520362078
419	0.00375865287192641
420	0.00394414735506645
421	0.00375374311492339
422	0.00361868981641466
423	0.00362890811071925
424	0.00355664248626012
425	0.00359330148397581
426	0.00355148922327315
427	0.00367945091203288
428	0.00353229078370922
429	0.00342221230317956
430	0.00343250038383658
431	0.00336571964069182
432	0.00330463100042042
433	0.00329047226900179
434	0.00337829003226664
435	0.00322045009789278
436	0.00324590496999190
437	0.00332941309033884
438	0.00338111142417110
439	0.00331551147907708
440	0.00332812312460646
441	0.00327571026922219
442	0.00323642880829497
443	0.00321066176520309
444	0.00321454549413693
445	0.00315759178831985
446	0.00313308330916444
447	0.00309019894097997
448	0.00308571115913084
449	0.00301463970423666
450	0.00297297946601254
451	0.00295312995732902
452	0.00283662708925857
453	0.00280755536811578
454	0.00278103239204680
455	0.00272648782354094
456	0.00276080710701106
457	0.00285679742612451
458	0.00281756196442376
459	0.00283004093495638
460	0.00280497446672894
461	0.00276362029295955
462	0.00276987467864411
463	0.00272158728242122
464	0.00271900765027558
465	0.00358576632219858
466	0.00361003118273671
467	0.00359717866170950
468	0.00395518208615681
469	0.00385821123618117
470	0.00353245987514201
471	0.00340834356094578
472	0.00330597869816556
473	0.00319189329466710
474	0.00398886302584802
475	0.00402059442699636
476	0.00387478082273980
477	0.00345876270448986
478	0.00335672833213676
479	0.00322731779922314
480	0.00321937357087311
481	0.00316281183193092
482	0.00312839558275818
483	0.00307312374024692
484	0.00306896762442019
485	0.00309700375064230
486	0.00298210575008087
487	0.00328800220040509
488	0.00328292346485805
489	0.00358370231902869
490	0.00318083115981320
491	0.00333784705676520
492	0.00313724280699629
493	0.00311263604566307
494	0.00304568094316101
495	0.00303576004479443
496	0.00295115098343336
497	0.00294936780933878
498	0.00297189850899724
499	0.00290027416792717
500	0.00289658370436695

==> archsmoothobj.txt <==
1	105.871235038822
2	96.6731453168479
3	78.5537857532398
4	65.1049982840236
5	56.7885421997851
6	55.0364773934300
7	54.4724829521139
8	54.4204678504896
9	54.1372669872432
10	54.3909012260229
11	54.8396239190460
12	55.2344418056902
13	55.7852495150520
14	56.3290982543365
15	57.1028920125642
16	57.8261578474391
17	58.6131426221833
18	59.7634628172041
19	61.6192573878450
20	64.0908596422644
21	65.6119707386317
22	67.7864303886523
23	69.9222464431009
24	70.8812397723939
25	71.6392233505929
26	71.8237596669925
27	72.2261674179089
28	72.6223429702326
29	73.0835327814983
30	73.6494629733434
31	74.0589725117267
32	74.6462777699660
33	75.2005600375339
34	75.8803628881054
35	76.6243548186017
36	77.1429182478967
37	78.4333005599907
38	78.0986708048253
39	78.8971585099925
40	79.0661107050251
41	80.3320056600628
42	80.2699348528490
43	80.1928316588512
44	80.2269647974304
45	80.3060441200786
46	80.3808955103945
47	80.4591248930093
48	80.5974235165364
49	80.9248356040676
50	81.1514167613789
51	81.4708700041555
52	81.7175515103270
53	81.7988909236640
54	82.3650423549861
55	82.4595124204148
56	83.2187904177023
57	83.7331059766534
58	83.4899429486010
59	83.4168872259545
60	83.3564670816060
61	83.4610801822059
62	83.3467179103734
63	83.2374789525153
64	83.1185877636209
65	83.0434863710288
66	82.9236760246849
67	82.8295261026057
68	82.6676845929341
69	82.5026163784912
70	82.3509739617861
71	82.2002036190200
72	82.1469031826839
73	82.0900192114071
74	82.1037701479034
75	82.3306764010118
76	82.5817843766305
77	82.4748674540679
78	84.1762829850275
79	83.4329969294505
80	83.7071525208687
81	83.5346283790528
82	83.4779104019561
83	83.3944337972871
84	83.3346861614790
85	83.2751554831377
86	83.1985541700503
87	83.0828583933357
88	82.9729443228160
89	82.8644054635059
90	82.8942441059065
91	82.8711751932045
92	82.7986443405983
93	82.8757891637304
94	82.8246784157084
95	82.8396583095328
96	82.8206948551627
97	82.8548039346585
98	82.8739972106354
99	82.7621448630359
100	82.9868475156381
101	83.0191944163182
102	83.2897117452648
103	83.3838925318296
104	83.1421655872107
105	83.5044391325390
106	83.3650744039260
107	83.3465707908206
108	83.3061249264278
109	83.2657643069815
110	83.2262231040606
111	83.2243286364019
112	83.7797397305107
113	83.6198969276098
114	83.5210643150465
115	83.4358165752369
116	83.4467293589088
117	83.3990090795990
118	83.7884417631661
119	83.7293144396023
120	83.5330972331943
121	83.4362079355215
122	83.3251291193065
123	83.2543422676487
124	83.1740457496941
125	83.7461665957605
126	84.8338967797584
127	84.4693622159099
128	84.1928930323707
129	83.9918263485677
130	83.6655225113155
131	83.5575700824918
132	83.3802289700420
133	83.1400299116788
134	83.0325811768633
135	82.8480383269409
136	82.9110034305754
137	82.7711356934020
138	82.7883164977095
139	82.6720806422730
140	82.6540493244871
141	82.9235529960281
142	82.8776927858755
143	82.7961982564696
144	82.7386746541509
145	82.7103472131704
146	82.6635389184420
147	82.6343069654204
148	82.5845323652945
149	82.5741579100714
150	82.5164079757651
151	82.5129083324613
152	82.4450578577760
153	82.4270185812732
154	82.3480225962982
155	82.5062884041748
156	82.3438650126478
157	82.3847429528217
158	82.3671912476429
159	82.3904966544676
160	82.3702993796450
161	82.3376233328481
162	82.3610746831356
163	82.2968629043486
164	82.3169567302248
165	82.3192693165278
166	82.3152124665218
167	82.3074190771731
168	82.3523082809839
169	82.3210150513281
170	82.3208667615498
171	82.3276852734249
172	82.3043936474499
173	82.3310892360063
174	82.2919295925160
175	82.2915825734322
176	82.2729516130341
177	82.2681472039128
178	82.2442503974176
179	82.2583373315487
180	82.2433868137341
181	82.2251336861871
182	82.2042529114316
183	82.2176969967627
184	82.2047124446615
185	82.1925536095347
186	82.1710160759615
187	82.1700150069547
188	82.1526080268011
189	82.1735421908421
190	82.1687697956619
191	82.2029476468155
192	82.1275675533578
193	82.1665335408859
194	82.1771880665491
195	82.1381916981732
196	82.1318841685042
197	82.1455389918287
198	82.1206989705989
199	82.1395612110336
200	82.1271077346847
201	82.1397803942238
202	82.1422601992472
203	82.1399330267718
204	82.1512124924219
205	82.1587177364113
206	82.1677903630571
207	82.1827241647866
208	82.1886569150099
209	82.2113334916429
210	82.1824735186441
211	82.1533495334183
212	82.1448094960897
213	82.1432430686697
214	82.1588618533515
215	82.2813780426504
216	82.2395055429564
217	82.8534703372820
218	82.7773257094331
219	82.7891374967266
220	82.7968930876744
221	82.8197402447062
222	82.7907012696172
223	82.7634206721017
224	82.7302198417752
225	82.7048721924499
226	82.6758853756271
227	82.6777209359755
228	82.6577708723304
229	85.2901588509587
230	84.1690529983870
231	84.1765257107233
232	84.0913414437182
233	84.0003594271247
234	83.9160002007521
235	83.8159645358161
236	83.9924974842365
237	84.0565045360718
238	83.9904258541375
239	83.9065131234844
240	83.8412659782633
241	83.7520897538699
242	83.6646403466723
243	83.5976690148800
244	83.5139307388428
245	83.4695656424852
246	83.3870118774775
247	83.4096008813592
248	83.3529518431056
249	83.3019033310475
250	83.2288468425062
251	83.2327565676558
252	83.1953675114957
253	83.1161651835940
254	85.1866932604617
255	85.9212585280037
256	85.6554658102232
257	85.5119132871581
258	85.3070272728709
259	85.1890467817180
260	85.0975291799146
261	84.9782218370325
262	84.8610787916958
263	84.7813280721073
264	84.6777722874883
265	84.5407496053652
266	84.4650456037664
267	84.3822552273513
268	84.2633492640809
269	84.1928389587841
270	84.1232849468252
271	84.0187598240910
272	83.9817029741531
273	83.8950701643253
274	83.8152200622785
275	84.2362203342412
276	84.5360560457774
277	84.4711314789990
278	84.4158515046518
279	84.3437604039082
280	84.2323391760012
281	84.1347845297986
282	84.0970622413458
283	84.0141817182201
284	83.9556487061280
285	83.9759600146898
286	84.1214822534536
287	84.8259762204035
288	84.7722623604139
289	84.6222440484083
290	84.5227904395518
291	84.4434923582938
292	84.3691845291416
293	84.2810292376124
294	84.2068543005553
295	84.1160190173574
296	84.0255935892287
297	83.9229839477466
298	84.5825040696071
299	88.7109166148544
300	87.9625449139481
301	87.6198171394188
302	87.4033506716011
303	87.1422862561077
304	86.9100234316630
305	86.6685950381326
306	86.4700789527229
307	86.2922210713740
308	86.1155975455783
309	85.9730236301739
310	85.8966556239694
311	85.7140550752112
312	85.5382301029321
313	85.4717486997498
314	85.3796351664008
315	85.1061800400189
316	85.0141468041467
317	84.8388135464608
318	84.7343872431778
319	84.6543852475998
320	84.5564619521063
321	84.3384770685427
322	84.2271343438751
323	84.1140988416531
324	83.9879416365838
325	83.8827976237154
326	83.8434981402563
327	83.7671218065282
328	83.7415539246758
329	83.7061258648398
330	83.6212469325391
331	83.5572939750429
332	83.5048754012547
333	83.4679632932914
334	83.4173670473324
335	83.3431845881463
336	83.3181819287118
337	83.2728961747791
338	83.2296716723038
339	83.1669296953614
340	83.0877784974762
341	83.0603226734661
342	83.0223095130837
343	82.9725664232432
344	82.9635509926836
345	82.8940996641486
346	82.8570603921712
347	83.0171404357923
348	83.0428589420465
349	83.0478465269163
350	82.9988872521096
351	82.9683819118346
352	82.9231601446500
353	82.8952658781397
354	82.8519086643739
355	82.8369370382581
356	82.8282644508019
357	82.7766322079290
358	82.8190078697496
359	82.8530624194375
360	82.8012252848830
361	82.8032788008401
362	82.8122889389166
363	82.7726142473181
364	82.7671047386807
365	82.7174269176154
366	82.7058572877270
367	82.6863136803706
368	82.6309097824693
369	82.5821128840181
370	82.5237738156208
371	82.4844328892646
372	82.4595441193814
373	82.4476244519112
374	82.4232977765673
375	82.3860482269156
376	82.3700962090221
377	82.3549703277851
378	82.3187552381609
379	82.3354118632337
380	82.3243159248932
381	82.4740340964104
382	85.4459136300765
383	84.6347051540558
384	84.3714391027056
385	84.3412394173345
386	84.3044365681838
387	84.2133558083803
388	84.1300924243351
389	84.0718244851866
390	83.9714780238897
391	83.9140907129233
392	83.8462533800445
393	83.7523096134376
394	83.6686947103078
395	83.6090579258031
396	83.4979771170033
397	83.4308510686034
398	83.5108656945066
399	83.5586348104941
400	83.4747587096182
401	83.4147694058162
402	83.3802897224051
403	83.3265207100771
404	83.3018675766317
405	83.2447135240393
406	83.1730893667625
407	83.1556127730047
408	83.1624571457358
409	83.0948293737286
410	83.0500310082398
411	83.0086629144739
412	82.9751785801809
413	82.9362974369322
414	82.9144097595318
415	82.8763029408848
416	82.8542785229856
417	82.8186243789378
418	82.7883639166890
419	82.7251117922829
420	82.6533671534877
421	82.5848829185826
422	82.5566099264047
423	82.5319473359078
424	82.5307811767511
425	82.4784194630696
426	82.4645134380940
427	82.4286933853615
428	82.3962704795007
429	82.4197302553241
430	82.3825121720370
431	82.3451870898702
432	82.3585402391679
433	82.3341048711373
434	82.3386127059162
435	82.3132432465014
436	82.3161788478072
437	82.3038995374240
438	82.2689623204980
439	82.2719915622009
440	82.2672734746262
441	82.2571932689386
442	82.2443706173611
443	82.2466041748110
444	82.2289299048203
445	82.2452812795871
446	82.2467599353084
447	82.2495887636221
448	82.2377986334161
449	82.2560873769665
450	82.2607526452691
451	82.2521154515633
452	82.2886002837214
453	82.2940360685460
454	82.2988973170618
455	82.3153388747628
456	82.3162805224257
457	82.2827863034270
458	82.3005196966640
459	82.2776122050678
460	82.2758411180019
461	82.2912425333738
462	82.2777232655924
463	82.2934339902729
464	82.2817708607091
465	82.2992883765670
466	82.4205917377330
467	82.4536128665077
468	82.2272091643293
469	82.0427536504132
470	82.0569715659457
471	82.0266072945220
472	82.0051985343048
473	82.0489869079448
474	82.0083826401568
475	82.0504938948545
476	81.9584788291714
477	82.0562526632666
478	82.0207498984681
479	82.0730828674745
480	82.0713020439933
481	82.0786915870371
482	82.0848269142673
483	82.1099176145264
484	82.1035100426030
485	82.1085918786182
486	82.0957954853415
487	82.2319275615516
488	82.2561633538404
489	82.2924909722298
490	82.2582717908754
491	82.3480289327282
492	82.2394963383561
493	82.2693146623155
494	82.2721871250928
495	82.2351304069254
496	82.2693245741752
497	82.2829665264268
498	82.2435344567258
499	82.2745834046928
500	82.2649321559854
494	82.2048502686989
495	82.2953968783365
496	82.2156573553352
497	82.2259825146208
498	82.2977405477895
499	82.2792692004841
500	82.2639400802616

==> archsmoothvolume.txt <==
1	0.500452637071027
2	0.485781084228678
3	0.477276596146635
4	0.468559947144934
5	0.460374435251162
6	0.451756552065494
7	0.444247432372608
8	0.435517213240169
9	0.427468539752699
10	0.418032510257434
11	0.409323510288181
12	0.401735814463851
13	0.392458345921383
14	0.382010252002522
15	0.372221642745144
16	0.361743737203835
17	0.353286950418743
18	0.339052375120032
19	0.322854006557394
20	0.304205767972617
21	0.291154452897642
22	0.277069002953356
23	0.268869654019613
24	0.261044246415761
25	0.257511351971790
26	0.254912318807304
27	0.252404778999660
28	0.249993001554686
29	0.247554946864609
30	0.245096967484073
31	0.242405695586828
32	0.239605015811724
33	0.236469793077433
34	0.233481992324839
35	0.229207429289007
36	0.225440758898151
37	0.225139796303518
38	0.224529585539610
39	0.219463014944525
40	0.216147315869523
41	0.213890811232265
42	0.213745647484820
43	0.213658111021188
44	0.213211592408527
45	0.212807249227278
46	0.212369909490832
47	0.211791483542687
48	0.210593984590453
49	0.209403526452191
50	0.207885685593884
51	0.206524093350137
52	0.205616312926614
53	0.204019164327167
54	0.203490284174740
55	0.201216857432402
56	0.201249754290535
57	0.199197129951224
58	0.198526828639339
59	0.198619646522524
60	0.197940377534255
61	0.198202122629166
62	0.198474500225392
63	0.198690240039073
64	0.198870012082595
65	0.199244431052924
66	0.199534750587012
67	0.200056221069700
68	0.200505149872301
69	0.201006268721062
70	0.201457288285039
71	0.201489780696418
72	0.201919829520104
73	0.201498094404185
74	0.201438644668261
75	0.200090176821985
76	0.200702517150773
77	0.196331218642541
78	0.197274541999016
79	0.196121595345280
80	0.196685300345158
81	0.196857765489294
82	0.197119111568415
83	0.197318144053168
84	0.197494954411932
85	0.197726194215969
86	0.198056981869172
87	0.198503884745296
88	0.198663359791875
89	0.198846053604444
90	0.198561010042109
91	0.198892273009920
92	0.198606910531310
93	0.198758079221827
94	0.198673372171907
95	0.198744373181113
96	0.198543555381523
97	0.198489616031805
98	0.198778820921325
99	0.198266338123453
100	0.198180992780478
101	0.197229369663081
102	0.197108756595286
103	0.197322198958771
104	0.196532937952907
105	0.196895981730661
106	0.196987915239442
107	0.197110173541672
108	0.197208096577555
109	0.197347907448721
110	0.199526588993215
111	0.197127940786066
112	0.196100565594423
113	0.196091259115819
114	0.196233672406047
115	0.196241822238419
116	0.196356549258571
117	0.195160241701409
118	0.195458733372546
119	0.196017737657520
120	0.196321639874097
121	0.196750453658428
122	0.197018381503157
123	0.197271531729561
124	0.196122089477956
125	0.192755639889824
126	0.193581439063587
127	0.193878813075220
128	0.194596552736767
129	0.195197222682827
130	0.195678870522932
131	0.196048080919623
132	0.196707507868020
133	0.197138507244741
134	0.197582817698039
135	0.197412592228828
136	0.197852446062204
137	0.197778399227508
138	0.198144178746026
139	0.198055554257244
140	0.197493954218025
141	0.197411461956596
142	0.197692248963186
143	0.197768233479266
144	0.197928976801386
145	0.198033892331524
146	0.198164342230236
147	0.198281741144888
148	0.198455896102433
149	0.198432987302754
150	0.198649576572959
151	0.198659306192915
152	0.198882737451402
153	0.199017900527270
154	0.198615460387168
155	0.199121579462208
156	0.199123054128089
157	0.198872313539972
158	0.199062519917557
159	0.198895311636205
160	0.198983743397741
161	0.199076076677787
162	0.199019445871237
163	0.199202546612477
164	0.199166831988551
165	0.199098714495344
166	0.199242296606721
167	0.199044254253797
168	0.199112941024812
169	0.199126279911038
170	0.199131313346324
171	0.199045865560267
172	0.199169015478194
173	0.199062892315391
174	0.199264055657601
175	0.199200883248152
176	0.199365584442535
177	0.199310144492823
178	0.199405965384231
179	0.199388381738904
180	0.199407477082426
181	0.199505122854381
182	0.199527406051778
183	0.199487713598697
184	0.199521283326670
185	0.199570087494204
186	0.199687930974913
187	0.199657013383094
188	0.199672489650663
189	0.199614838637577
190	0.199644060766184
191	0.199680146080443
192	0.199802809167374
193	0.199674772409953
194	0.199712267423833
195	0.199755831548488
196	0.199745339607048
197	0.199703370020811
198	0.199797586470688
199	0.199702688096257
200	0.199766318158056
201	0.199730015113315
202	0.199727311033968
203	0.199755635587605
204	0.199709236911288
205	0.199693127341330
206	0.199668743770794
207	0.199652585129465
208	0.199626437345934
209	0.199667577316048
210	0.199681149334094
211	0.199828176314790
212	0.199831089250047
213	0.199856458945069
214	0.199278074092967
215	0.199500875209533
216	0.198523870551616
217	0.198088824561810
218	0.198202106760398
219	0.197987677137836
220	0.197811634630972
221	0.197852673439806
222	0.197912900793844
223	0.197939952454216
224	0.198015115341329
225	0.198101241662384
226	0.198121113967756
227	0.198158143923031
228	0.195724000562139
229	0.194013601684573
230	0.194426836184443
231	0.194144069766091
232	0.194284846465024
233	0.194475642089486
234	0.194653584892302
235	0.194487270238898
236	0.194115109022108
237	0.194224631080863
238	0.194318635926536
239	0.194517881050166
240	0.194702591869090
241	0.194930038700911
242	0.195212568735391
243	0.195389196795095
244	0.195565346541396
245	0.195688445597893
246	0.195788878767819
247	0.195836176520156
248	0.195992821287832
249	0.196112069736759
250	0.196396283038696
251	0.196311705738541
252	0.196436854891825
253	0.194167803280293
254	0.190889534672271
255	0.190467944511371
256	0.190557280491835
257	0.190669195268887
258	0.190832841927906
259	0.191042917326551
260	0.191289944410849
261	0.191566384752065
262	0.191749776544480
263	0.191939212655921
264	0.192246283460900
265	0.192550144263202
266	0.192712870893115
267	0.192921121519661
268	0.193292898504443
269	0.193474506772720
270	0.193597139549459
271	0.194050897407277
272	0.194159011701105
273	0.194361788054551
274	0.193314865318373
275	0.192811410418484
276	0.192687332082948
277	0.192809612511185
278	0.192906419054838
279	0.193056611479571
280	0.193354400061386
281	0.193506346329459
282	0.193742199055080
283	0.193972972406213
284	0.193761352463882
285	0.193473830411935
286	0.192046700494721
287	0.192091828425466
288	0.192071170147103
289	0.192459576808458
290	0.192677317335196
291	0.192835829293860
292	0.192990922655206
293	0.193218269001687
294	0.193434059824191
295	0.193703179954531
296	0.193944951247036
297	0.193065139972270
298	0.187902727306557
299	0.186095402281109
300	0.185948617251706
301	0.185751242318651
302	0.185872966326657
303	0.186164480968467
304	0.186562631892796
305	0.186969479494865
306	0.187371058052871
307	0.187755320121205
308	0.188164687004135
309	0.188441545827940
310	0.188811331050481
311	0.189317549914070
312	0.189297765826933
313	0.190052238911839
314	0.190254832696212
315	0.190959571003153
316	0.191305300295448
317	0.191708090056680
318	0.192243930624097
319	0.192450320046549
320	0.192647780019338
321	0.193290606325747
322	0.193784569351299
323	0.193922150914234
324	0.194378832224994
325	0.194612202694551
326	0.194722901695591
327	0.194971917663202
328	0.194954553533341
329	0.195000490420818
330	0.195297850084452
331	0.195492370066738
332	0.195678555429068
333	0.195741672770842
334	0.195948858497949
335	0.196159651369099
336	0.196263639088510
337	0.196415890315269
338	0.196481172431038
339	0.196770529470650
340	0.196991008959503
341	0.197029395966514
342	0.197182800190410
343	0.197394766972710
344	0.197406471813260
345	0.197591135535197
346	0.197401235550587
347	0.197176844785854
348	0.197121724475319
349	0.197022868094128
350	0.197203334069205
351	0.197322065098833
352	0.197464521788050
353	0.197552932978523
354	0.197655606803955
355	0.197659190496657
356	0.197673325280381
357	0.197661934116980
358	0.197808228160307
359	0.197629326859617
360	0.197773370833120
361	0.197834442852981
362	0.197747140128180
363	0.197861806148252
364	0.197846738217036
365	0.197982420498082
366	0.198068334451724
367	0.198153775745936
368	0.198308102625374
369	0.198597815832691
370	0.198734688250493
371	0.198838146272905
372	0.198928189401605
373	0.198987719456754
374	0.199094496481798
375	0.199145416180407
376	0.199229794904993
377	0.199242507917575
378	0.199363864880166
379	0.199273246550783
380	0.194864984888120
381	0.194025944202979
382	0.193729038856698
383	0.193723371282752
384	0.193454884951787
385	0.193568715867076
386	0.193652470376194
387	0.193836703982931
388	0.194010011355593
389	0.194133104023554
390	0.194456294742022
391	0.194595929923064
392	0.194755518443779
393	0.195013582387238
394	0.195259974391452
395	0.195385291349046
396	0.195820364237213
397	0.195749408737099
398	0.195456152627375
399	0.195665098423882
400	0.195726114734891
401	0.195901708369055
402	0.195986641608904
403	0.196149761611330
404	0.196281212437283
405	0.196471889230705
406	0.196737200454987
407	0.196727164286347
408	0.196745024989908
409	0.196941750605933
410	0.197081197920899
411	0.197207407126859
412	0.197325263583820
413	0.197476440110102
414	0.197539744323690
415	0.197705171955090
416	0.197769870488243
417	0.198016418716868
418	0.198036316357119
419	0.198260428063298
420	0.198482621330683
421	0.198699472718233
422	0.198683097587433
423	0.198824594023143
424	0.198729787401506
425	0.198992066092665
426	0.198986165952314
427	0.199189843881938
428	0.199210799128981
429	0.199084908120425
430	0.199254298581200
431	0.199442933206694
432	0.199392283057754
433	0.199470854400190
434	0.199494963957623
435	0.199592094577503
436	0.199580771549655
437	0.199605899340640
438	0.199728094710915
439	0.199735106736350
440	0.199737410226755
441	0.199780047044716
442	0.199826246305717
443	0.199804301206435
444	0.199841694864137
445	0.199800934946312
446	0.199789473041222
447	0.199795215624426
448	0.199828983246360
449	0.199783368582241
450	0.199775398691530
451	0.199802082965706
452	0.199702130910249
453	0.199703813295386
454	0.199699298624301
455	0.199647276044237
456	0.199658202505871
457	0.199799448635426
458	0.199692229136713
459	0.199766127799352
460	0.199742748039194
461	0.199695714633884
462	0.199742682772049
463	0.199692470971853
464	0.199736184355049
465	0.200211527233118
466	0.200292648154487
467	0.200377119143137
468	0.200782956591350
469	0.200861726940164
470	0.200643384305633
471	0.200588396368948
472	0.200556135510916
473	0.200335479061754
474	0.200700926803014
475	0.200328219405899
476	0.200786016545813
477	0.200328735192535
478	0.200419094001119
479	0.200217458334627
480	0.200257736935600
481	0.200225195505835
482	0.200232329731656
483	0.200144469216734
484	0.200176035870696
485	0.200256160209650
486	0.199922441912141
487	0.199786977065724
488	0.199453187370426
489	0.199620342090125
490	0.199504374755515
491	0.199676197118611
492	0.199774946439443
493	0.199700446451249
494	0.199654409773759
495	0.199811634386731
496	0.199666917272810
497	0.199681513432201
498	0.199804567358952
499	0.199691301704299
500	0.199705990668062

==> archvolume.txt <==
1	0.500452637071027
2	0.485781084228678
3	0.477276596146635
4	0.468559947144934
5	0.460374435251162
6	0.451756552065494
7	0.444247432372608
8	0.435517213240169
9	0.427468539752699
10	0.418032510257434
11	0.409323510288181
12	0.401735814463851
13	0.392458345921383
14	0.382010252002522
15	0.372221642745144
16	0.361743737203835
17	0.353286950418743
18	0.339052375120032
19	0.322854006557394
20	0.304205767972617
21	0.291154452897642
22	0.277069002953356
23	0.268869654019613
24	0.261044246415761
25	0.257511351971790
26	0.254912318807304
27	0.252404778999660
28	0.249993001554686
29	0.247554946864609
30	0.245096967484073
31	0.242405695586828
32	0.239605015811724
33	0.236469793077433
34	0.233481992324839
35	0.229207429289007
36	0.225440758898151
37	0.225139796303518
38	0.224529585539610
39	0.219463014944525
40	0.216147315869523
41	0.213890811232265
42	0.213745647484820
43	0.213658111021188
44	0.213211592408527
45	0.212807249227278
46	0.212369909490832
47	0.211791483542687
48	0.210593984590453
49	0.209403526452191
50	0.207885685593884
51	0.206524093350137
52	0.205616312926614
53	0.204019164327167
54	0.203490284174740
55	0.201216857432402
56	0.201249754290535
57	0.199197129951224
58	0.198526828639339
59	0.198619646522524
60	0.197940377534255
61	0.198202122629166
62	0.198474500225392
63	0.198690240039073
64	0.198870012082595
65	0.199244431052924
66	0.199534750587012
67	0.200056221069700
68	0.200505149872301
69	0.201006268721062
70	0.201457288285039
71	0.201489780696418
72	0.201919829520104
73	0.201498094404185
74	0.201438644668261
75	0.200090176821985
76	0.200702517150773
77	0.196331218642541
78	0.197274541999016
79	0.196121595345280
80	0.196685300345158
81	0.196857765489294
82	0.197119111568415
83	0.197318144053168
84	0.197494954411932
85	0.197726194215969
86	0.198056981869172
87	0.198503884745296
88	0.198663359791875
89	0.198846053604444
90	0.198561010042109
91	0.198892273009920
92	0.198606910531310
93	0.198758079221827
94	0.198673372171907
95	0.198744373181113
96	0.198543555381523
97	0.198489616031805
98	0.198778820921325
99	0.198266338123453
100	0.198180992780478
101	0.197229369663081
102	0.197108756595286
103	0.197322198958771
104	0.196532937952907
105	0.196895981730661
106	0.196987915239442
107	0.197110173541672
108	0.197208096577555
109	0.197347907448721
110	0.199526588993215
111	0.197127940786066
112	0.196100565594423
113	0.196091259115819
114	0.196233672406047
115	0.196241822238419
116	0.196356549258571
117	0.195160241701409
118	0.195458733372546
119	0.196017737657520
120	0.196321639874097
121	0.196750453658428
122	0.197018381503157
123	0.197271531729561
124	0.196122089477956
125	0.192755639889824
126	0.193581439063587
127	0.193878813075220
128	0.194596552736767
129	0.195197222682827
130	0.195678870522932
131	0.196048080919623
132	0.196707507868020
133	0.197138507244741
134	0.197582817698039
135	0.197412592228828
136	0.197852446062204
137	0.197778399227508
138	0.198144178746026
139	0.198055554257244
140	0.197493954218025
141	0.197411461956596
142	0.197692248963186
143	0.197768233479266
144	0.197928976801386
145	0.198033892331524
146	0.198164342230236
147	0.198281741144888
148	0.198455896102433
149	0.198432987302754
150	0.198649576572959
151	0.198659306192915
152	0.198882737451402
153	0.199017900527270
154	0.198615460387168
155	0.199121579462208
156	0.199123054128089
157	0.198872313539972
158	0.199062519917557
159	0.198895311636205
160	0.198983743397741
161	0.199076076677787
162	0.199019445871237
163	0.199202546612477
164	0.199166831988551
165	0.199098714495344
166	0.199242296606721
167	0.199044254253797
168	0.199112941024812
169	0.199126279911038
170	0.199131313346324
171	0.199045865560267
172	0.199169015478194
173	0.199062892315391
174	0.199264055657601
175	0.199200883248152
176	0.199365584442535
177	0.199310144492823
178	0.199405965384231
179	0.199388381738904
180	0.199407477082426
181	0.199505122854381
182	0.199527406051778
183	0.199487713598697
184	0.199521283326670
185	0.199570087494204
186	0.199687930974913
187	0.199657013383094
188	0.199672489650663
189	0.199614838637577
190	0.199644060766184
191	0.199680146080443
192	0.199802809167374
193	0.199674772409953
194	0.199712267423833
195	0.199755831548488
196	0.199745339607048
197	0.199703370020811
198	0.199797586470688
199	0.199702688096257
200	0.199766318158056
201	0.199730015113315
202	0.199727311033968
203	0.199755635587605
204	0.199709236911288
205	0.199693127341330
206	0.199668743770794
207	0.199652585129465
208	0.199626437345934
209	0.199667577316048
210	0.199681149334094
211	0.199828176314790
212	0.199831089250047
213	0.199856458945069
214	0.199278074092967
215	0.199500875209533
216	0.198523870551616
217	0.198088824561810
218	0.198202106760398
219	0.197987677137836
220	0.197811634630972
221	0.197852673439806
222	0.197912900793844
223	0.197939952454216
224	0.198015115341329
225	0.198101241662384
226	0.198121113967756
227	0.198158143923031
228	0.195724000562139
229	0.194013601684573
230	0.194426836184443
231	0.194144069766091
232	0.194284846465024
233	0.194475642089486
234	0.194653584892302
235	0.194487270238898
236	0.194115109022108
237	0.194224631080863
238	0.194318635926536
239	0.194517881050166
240	0.194702591869090
241	0.194930038700911
242	0.195212568735391
243	0.195389196795095
244	0.195565346541396
245	0.195688445597893
246	0.195788878767819
247	0.195836176520156
248	0.195992821287832
249	0.196112069736759
250	0.196396283038696
251	0.196311705738541
252	0.196436854891825
253	0.194167803280293
254	0.190889534672271
255	0.190467944511371
256	0.190557280491835
257	0.190669195268887
258	0.190832841927906
259	0.191042917326551
260	0.191289944410849
261	0.191566384752065
262	0.191749776544480
263	0.191939212655921
264	0.192246283460900
265	0.192550144263202
266	0.192712870893115
267	0.192921121519661
268	0.193292898504443
269	0.193474506772720
270	0.193597139549459
271	0.194050897407277
272	0.194159011701105
273	0.194361788054551
274	0.193314865318373
275	0.192811410418484
276	0.192687332082948
277	0.192809612511185
278	0.192906419054838
279	0.193056611479571
280	0.193354400061386
281	0.193506346329459
282	0.193742199055080
283	0.193972972406213
284	0.193761352463882
285	0.193473830411935
286	0.192046700494721
287	0.192091828425466
288	0.192071170147103
289	0.192459576808458
290	0.192677317335196
291	0.192835829293860
292	0.192990922655206
293	0.193218269001687
294	0.193434059824191
295	0.193703179954531
296	0.193944951247036
297	0.193065139972270
298	0.187902727306557
299	0.186095402281109
300	0.185948617251706
301	0.185751242318651
302	0.185872966326657
303	0.186164480968467
304	0.186562631892796
305	0.186969479494865
306	0.187371058052871
307	0.187755320121205
308	0.188164687004135
309	0.188441545827940
310	0.188811331050481
311	0.189317549914070
312	0.189297765826933
313	0.190052238911839
314	0.190254832696212
315	0.190959571003153
316	0.191305300295448
317	0.191708090056680
318	0.192243930624097
319	0.192450320046549
320	0.192647780019338
321	0.193290606325747
322	0.193784569351299
323	0.193922150914234
324	0.194378832224994
325	0.194612202694551
326	0.194722901695591
327	0.194971917663202
328	0.194954553533341
329	0.195000490420818
330	0.195297850084452
331	0.195492370066738
332	0.195678555429068
333	0.195741672770842
334	0.195948858497949
335	0.196159651369099
336	0.196263639088510
337	0.196415890315269
338	0.196481172431038
339	0.196770529470650
340	0.196991008959503
341	0.197029395966514
342	0.197182800190410
343	0.197394766972710
344	0.197406471813260
345	0.197591135535197
346	0.197401235550587
347	0.197176844785854
348	0.197121724475319
349	0.197022868094128
350	0.197203334069205
351	0.197322065098833
352	0.197464521788050
353	0.197552932978523
354	0.197655606803955
355	0.197659190496657
356	0.197673325280381
357	0.197661934116980
358	0.197808228160307
359	0.197629326859617
360	0.197773370833120
361	0.197834442852981
362	0.197747140128180
363	0.197861806148252
364	0.197846738217036
365	0.197982420498082
366	0.198068334451724
367	0.198153775745936
368	0.198308102625374
369	0.198597815832691
370	0.198734688250493
371	0.198838146272905
372	0.198928189401605
373	0.198987719456754
374	0.199094496481798
375	0.199145416180407
376	0.199229794904993
377	0.199242507917575
378	0.199363864880166
379	0.199273246550783
380	0.194864984888120
381	0.194025944202979
382	0.193729038856698
383	0.193723371282752
384	0.193454884951787
385	0.193568715867076
386	0.193652470376194
387	0.193836703982931
388	0.194010011355593
389	0.194133104023554
390	0.194456294742022
391	0.194595929923064
392	0.194755518443779
393	0.195013582387238
394	0.195259974391452
395	0.195385291349046
396	0.195820364237213
397	0.195749408737099
398	0.195456152627375
399	0.195665098423882
400	0.195726114734891
401	0.195901708369055
402	0.195986641608904
403	0.196149761611330
404	0.196281212437283
405	0.196471889230705
406	0.196737200454987
407	0.196727164286347
408	0.196745024989908
409	0.196941750605933
410	0.197081197920899
411	0.197207407126859
412	0.197325263583820
413	0.197476440110102
414	0.197539744323690
415	0.197705171955090
416	0.197769870488243
417	0.198016418716868
418	0.198036316357119
419	0.198260428063298
420	0.198482621330683
421	0.198699472718233
422	0.198683097587433
423	0.198824594023143
424	0.198729787401506
425	0.198992066092665
426	0.198986165952314
427	0.199189843881938
428	0.199210799128981
429	0.199084908120425
430	0.199254298581200
431	0.199442933206694
432	0.199392283057754
433	0.199470854400190
434	0.199494963957623
435	0.199592094577503
436	0.199580771549655
437	0.199605899340640
438	0.199728094710915
439	0.199735106736350
440	0.199737410226755
441	0.199780047044716
442	0.199826246305717
443	0.199804301206435
444	0.199841694864137
445	0.199800934946312
446	0.199789473041222
447	0.199795215624426
448	0.199828983246360
449	0.199783368582241
450	0.199775398691530
451	0.199802082965706
452	0.199702130910249
453	0.199703813295386
454	0.199699298624301
455	0.199647276044237
456	0.199658202505871
457	0.199799448635426
458	0.199692229136713
459	0.199766127799352
460	0.199742748039194
461	0.199695714633884
462	0.199742682772049
463	0.199692470971853
464	0.199736184355049
465	0.200211527233118
466	0.200292648154487
467	0.200377119143137
468	0.200782956591350
469	0.200861726940164
470	0.200643384305633
471	0.200588396368948
472	0.200556135510916
473	0.200335479061754
474	0.200700926803014
475	0.200328219405899
476	0.200786016545813
477	0.200328735192535
478	0.200419094001119
479	0.200217458334627
480	0.200257736935600
481	0.200225195505835
482	0.200232329731656
483	0.200144469216734
484	0.200176035870696
485	0.200256160209650
486	0.199922441912141
487	0.199786977065724
488	0.199453187370426
489	0.199620342090125
490	0.199504374755515
491	0.199676197118611
492	0.199774946439443
493	0.199700446451249
494	0.199654409773759
495	0.199811634386731
496	0.199666917272810
497	0.199681513432201
498	0.199804567358952
499	0.199691301704299
500	0.199705990668062
